Signal Space-Transformed Expectation Propagation for Symbol Detection in ISI Channels

Iterative message passing detection based on expectation propagation (EP) has demonstrated near-optimum performance in many signal processing and communication scenarios. The method remains feasible even for channel impulse responses (CIRs), where the optimal Bahl-Cocke-Jelinek-Raviv (BCJR) detector is infeasible. However, significant performance degradation occurs for channels with strong inter-symbol interference (ISI), where the initial linear minimum mean square error (LMMSE) estimate is inaccurate. We propose an EP-based detector that operates in a transformed signal space. Specifically, instead of the conventional approach that iterates between an LMMSE estimator and a non-linear symbol-wise demapper, the proposed method iterates between a linear channel shortening filter-based estimator and a non-linear BCJR detector with reduced memory compared to the actual channel. Additionally, we propose a deliberate mismatch between the initialized messages and the initialized covariance used in the linear estimator in the first iteration for faster convergence. The proposed approach is evaluated for the well-known Proakis-C ISI channel and for CIRs from a wireless measurement campaign. We demonstrate improvements of up to 6 dB at 2 bits per channel use and an improved performance-complexity trade-off over conventional EP-based detection

==> figures/8_pam_new/new_25c_pam_8_512_hlen_5_EP_Q_0_VAMP_False_It_16_beta_2_avoid_True_supplement.txt <==
ser_04,ser_max,ser_min,ser_complexity,ber_04,ber_max,ber_min,ber_complexity,bler_04,bler_max,bler_min,bler_complexity,bmi_04,bmi_max,bmi_min,bmi_complexity
0.499,0.499,0.492,807.0,0.188,0.188,0.186,807.0,1.0,1.0,1.0,807.0,0.554,0.554,0.55,807.0
0.406,0.423,0.386,4994.0,0.146,0.153,0.139,4994.0,1.0,1.0,1.0,4994.0,0.448,0.47,0.431,4994.0
0.387,0.401,0.373,9181.0,0.138,0.144,0.133,9181.0,1.0,1.0,1.0,9181.0,0.423,0.443,0.41,9181.0
0.38,0.391,0.367,13368.0,0.135,0.14,0.131,13368.0,1.0,1.0,1.0,13368.0,0.413,0.429,0.404,13368.0
0.372,0.385,0.36,17555.0,0.133,0.138,0.129,17555.0,1.0,1.0,1.0,17555.0,0.407,0.421,0.401,17555.0
0.365,0.38,0.35,21742.000000000004,0.13,0.136,0.125,21742.000000000004,1.0,1.0,1.0,21742.000000000004,0.404,0.415,0.401,21742.000000000004
0.357,0.376,0.34,25929.0,0.127,0.134,0.122,25929.0,1.0,1.0,1.0,25929.0,0.399,0.41,0.399,25929.0
0.346,0.369,0.329,30116.0,0.123,0.132,0.119,30116.0,1.0,1.0,1.0,30116.0,0.395,0.406,0.395,30116.0
0.339,0.362,0.32,34303.0,0.121,0.129,0.115,34303.0,1.0,1.0,1.0,34303.0,0.396,0.412,0.396,34303.0
0.327,0.355,0.311,38490.00000000001,0.117,0.127,0.113,38490.00000000001,1.0,1.0,1.0,38490.00000000001,0.396,0.421,0.396,38490.00000000001
0.318,0.349,0.303,42677.00000000001,0.114,0.125,0.11,42677.00000000001,1.0,1.0,1.0,42677.00000000001,0.397,0.43,0.395,42677.00000000001
0.308,0.342,0.295,46864.0,0.11,0.122,0.107,46864.0,1.0,1.0,1.0,46864.0,0.398,0.443,0.393,46864.0
0.302,0.337,0.288,51051.0,0.108,0.12,0.106,51051.0,1.0,1.0,1.0,51051.0,0.402,0.455,0.391,51051.0
0.294,0.331,0.281,55238.00000000001,0.105,0.118,0.103,55238.00000000001,1.0,1.0,1.0,55238.00000000001,0.407,0.466,0.39,55238.00000000001
0.286,0.323,0.274,59425.0,0.103,0.115,0.101,59425.0,1.0,1.0,1.0,59425.0,0.411,0.48,0.388,59425.0
0.28,0.317,0.269,63612.000000000015,0.101,0.113,0.0998,63612.000000000015,1.0,1.0,1.0,63612.000000000015,0.42,0.496,0.388,63612.000000000015
0.275,0.309,0.265,67799.0,0.0988,0.111,0.0988,67799.0,1.0,1.0,1.0,67799.0,0.426,0.515,0.387,67799.0


==> figures/8_pam_new/new_25c_pam_8_512_hlen_5_EP_Q_1_VAMP_False_It_16_beta_2_avoid_False_supplement.txt <==
ser_04,ser_max,ser_min,ser_complexity,ber_04,ber_max,ber_min,ber_complexity,bler_04,bler_max,bler_min,bler_complexity,bmi_04,bmi_max,bmi_min,bmi_complexity
0.511,0.511,0.506,2478.0,0.195,0.195,0.193,2478.0,1.0,1.0,1.0,2478.0,0.567,0.57,0.567,2478.0
0.428,0.443,0.407,8336.0,0.155,0.163,0.147,8336.0,1.0,1.0,1.0,8336.0,0.475,0.5,0.457,8336.0
0.405,0.417,0.383,14194.0,0.145,0.152,0.137,14194.0,1.0,1.0,1.0,14194.0,0.445,0.47,0.429,14194.0
0.393,0.402,0.375,20052.0,0.14,0.145,0.134,20052.0,1.0,1.0,1.0,20052.0,0.431,0.451,0.419,20052.0
0.385,0.392,0.368,25910.0,0.137,0.141,0.131,25910.0,1.0,1.0,1.0,25910.0,0.423,0.438,0.416,25910.0
0.377,0.384,0.359,31768.000000000004,0.134,0.139,0.129,31768.000000000004,1.0,1.0,1.0,31768.000000000004,0.419,0.429,0.416,31768.000000000004
0.37,0.378,0.349,37626.0,0.132,0.136,0.125,37626.0,1.0,1.0,1.0,37626.0,0.417,0.422,0.417,37626.0
0.361,0.374,0.338,43484.0,0.129,0.135,0.121,43484.0,1.0,1.0,1.0,43484.0,0.416,0.423,0.416,43484.0
0.353,0.369,0.33,49342.0,0.126,0.133,0.118,49342.0,1.0,1.0,1.0,49342.0,0.416,0.43,0.413,49342.0
0.344,0.363,0.32,55200.0,0.123,0.131,0.115,55200.0,1.0,1.0,1.0,55200.0,0.418,0.437,0.409,55200.0
0.336,0.358,0.312,61058.00000000001,0.12,0.129,0.112,61058.00000000001,1.0,1.0,1.0,61058.00000000001,0.42,0.444,0.406,61058.00000000001
0.328,0.351,0.302,66916.0,0.117,0.126,0.108,66916.0,1.0,1.0,1.0,66916.0,0.425,0.451,0.403,66916.0
0.323,0.346,0.298,72774.0,0.115,0.125,0.107,72774.0,1.0,1.0,1.0,72774.0,0.431,0.463,0.401,72774.0
0.315,0.341,0.292,78632.0,0.113,0.123,0.105,78632.0,1.0,1.0,1.0,78632.0,0.439,0.473,0.4,78632.0
0.308,0.335,0.287,84490.0,0.11,0.121,0.103,84490.0,1.0,1.0,1.0,84490.0,0.444,0.487,0.4,84490.0
0.301,0.329,0.281,90348.0,0.107,0.118,0.101,90348.0,1.0,1.0,1.0,90348.0,0.449,0.501,0.4,90348.0
0.294,0.324,0.277,96206.0,0.105,0.117,0.0998,96206.0,1.0,1.0,1.0,96206.0,0.454,0.516,0.402,96206.0


==> figures/8_pam_new/new_25c_pam_8_512_hlen_5_EP_Q_1_VAMP_False_It_16_beta_2_avoid_True_supplement.txt <==
ser_04,ser_max,ser_min,ser_complexity,ber_04,ber_max,ber_min,ber_complexity,bler_04,bler_max,bler_min,bler_complexity,bmi_04,bmi_max,bmi_min,bmi_complexity
0.519,0.519,0.514,2478.0,0.199,0.2,0.197,2478.0,1.0,1.0,1.0,2478.0,0.578,0.579,0.574,2478.0
0.431,0.45,0.416,8336.0,0.156,0.165,0.15,8336.0,1.0,1.0,1.0,8336.0,0.478,0.503,0.462,8336.0
0.4,0.421,0.388,14194.0,0.144,0.152,0.139,14194.0,1.0,1.0,1.0,14194.0,0.443,0.469,0.43,14194.0
0.387,0.401,0.379,20052.0,0.138,0.144,0.135,20052.0,1.0,1.0,1.0,20052.0,0.425,0.449,0.418,20052.0
0.377,0.391,0.372,25910.0,0.135,0.14,0.133,25910.0,1.0,1.0,1.0,25910.0,0.415,0.434,0.415,25910.0
0.37,0.382,0.364,31768.000000000004,0.132,0.136,0.13,31768.000000000004,1.0,1.0,1.0,31768.000000000004,0.408,0.423,0.408,31768.000000000004
0.362,0.375,0.355,37626.0,0.129,0.134,0.127,37626.0,1.0,1.0,1.0,37626.0,0.405,0.42,0.405,37626.0
0.353,0.369,0.343,43484.0,0.126,0.132,0.123,43484.0,1.0,1.0,1.0,43484.0,0.402,0.425,0.402,43484.0
0.344,0.362,0.332,49342.0,0.123,0.129,0.12,49342.0,1.0,1.0,1.0,49342.0,0.402,0.432,0.4,49342.0
0.334,0.355,0.323,55200.0,0.119,0.127,0.117,55200.0,1.0,1.0,1.0,55200.0,0.404,0.443,0.394,55200.0
0.324,0.348,0.314,61058.00000000001,0.116,0.124,0.113,61058.00000000001,1.0,1.0,1.0,61058.00000000001,0.408,0.45,0.39,61058.00000000001
0.317,0.342,0.307,66916.0,0.114,0.122,0.111,66916.0,1.0,1.0,1.0,66916.0,0.411,0.46,0.387,66916.0
0.309,0.335,0.3,72774.0,0.111,0.12,0.108,72774.0,1.0,1.0,1.0,72774.0,0.416,0.471,0.383,72774.0
0.3,0.328,0.292,78632.0,0.108,0.118,0.105,78632.0,1.0,1.0,1.0,78632.0,0.421,0.481,0.381,78632.0
0.293,0.321,0.286,84490.0,0.105,0.115,0.103,84490.0,1.0,1.0,1.0,84490.0,0.425,0.491,0.378,84490.0
0.287,0.315,0.28,90348.0,0.103,0.113,0.101,90348.0,1.0,1.0,1.0,90348.0,0.428,0.499,0.376,90348.0
0.282,0.309,0.276,96206.0,0.101,0.111,0.1,96206.0,1.0,1.0,1.0,96206.0,0.434,0.514,0.375,96206.0


==> figures/8_pam_new/new_25c_pam_8_512_hlen_5_EP_Q_2_VAMP_False_It_16_beta_2_avoid_False_supplement.txt <==
ser_04,ser_max,ser_min,ser_complexity,ber_04,ber_max,ber_min,ber_complexity,bler_04,bler_max,bler_min,bler_complexity,bmi_04,bmi_max,bmi_min,bmi_complexity
0.175,0.175,0.174,10542.0,0.0618,0.0619,0.0614,10542.0,1.0,1.0,1.0,10542.0,0.223,0.223,0.222,10542.0
0.0403,0.0444,0.0403,24464.0,0.0147,0.0161,0.0147,24464.0,0.831,0.866,0.831,24464.0,0.0649,0.0692,0.0649,24464.0
0.0163,0.0186,0.0163,38386.0,0.0062,0.00698,0.0062,38386.0,0.501,0.56,0.501,38386.0,0.0367,0.0435,0.036,38386.0
0.0101,0.0123,0.0101,52308.0,0.00402,0.00478,0.00402,52308.0,0.344,0.401,0.344,52308.0,0.0294,0.0369,0.0259,52308.0
0.00795,0.0101,0.00761,66230.0,0.00329,0.00404,0.00312,66230.0,0.275,0.344,0.275,66230.0,0.0269,0.0341,0.0224,66230.0
0.00695,0.00885,0.00622,80152.0,0.00295,0.00362,0.00262,80152.0,0.245,0.311,0.227,80152.0,0.0257,0.0311,0.0206,80152.0
0.00646,0.00787,0.00539,94074.0,0.00277,0.00329,0.00232,94074.0,0.231,0.274,0.2,94074.0,0.0249,0.0293,0.0196,94074.0
0.00612,0.0074,0.00503,107996.0,0.00266,0.00314,0.00219,107996.0,0.219,0.261,0.19,107996.0,0.0243,0.0285,0.0191,107996.0
0.0058,0.00693,0.00474,121918.0,0.00255,0.00298,0.00209,121918.0,0.211,0.25,0.179,121918.0,0.0237,0.0275,0.0188,121918.0
0.00566,0.00672,0.00458,135840.0,0.00252,0.00291,0.00202,135840.0,0.206,0.241,0.174,135840.0,0.0235,0.027,0.0185,135840.0
0.00559,0.00658,0.00446,149762.0,0.00248,0.00286,0.00198,149762.0,0.203,0.237,0.168,149762.0,0.0234,0.027,0.0185,149762.0
0.00549,0.00643,0.0044,163684.0,0.00245,0.0028,0.00196,163684.0,0.2,0.232,0.166,163684.0,0.0231,0.0265,0.0183,163684.0
0.00542,0.00637,0.00431,177606.0,0.00242,0.00278,0.00193,177606.0,0.2,0.233,0.163,177606.0,0.023,0.0263,0.0181,177606.0
0.00532,0.00627,0.00421,191528.0,0.00239,0.00274,0.00189,191528.0,0.198,0.227,0.159,191528.0,0.0229,0.026,0.018,191528.0
0.00526,0.00624,0.0042,205450.0,0.00237,0.00274,0.00188,205450.0,0.196,0.228,0.158,205450.0,0.0228,0.026,0.0179,205450.0
0.00523,0.00618,0.00419,219372.0,0.00235,0.00271,0.00188,219372.0,0.195,0.229,0.157,219372.0,0.0226,0.0257,0.018,219372.0
0.00522,0.00614,0.00416,233294.0,0.00235,0.00271,0.00188,233294.0,0.194,0.226,0.156,233294.0,0.0226,0.0259,0.0179,233294.0


==> figures/8_pam_new/new_25c_pam_8_512_hlen_5_EP_Q_2_VAMP_False_It_16_beta_2_avoid_True_supplement.txt <==
ser_04,ser_max,ser_min,ser_complexity,ber_04,ber_max,ber_min,ber_complexity,bler_04,bler_max,bler_min,bler_complexity,bmi_04,bmi_max,bmi_min,bmi_complexity
0.427,0.427,0.424,10542.0,0.161,0.161,0.159,10542.0,1.0,1.0,1.0,10542.0,0.492,0.492,0.489,10542.0
0.402,0.43,0.368,24464.0,0.158,0.174,0.138,24464.0,1.0,1.0,1.0,24464.0,0.516,0.616,0.431,24464.0
0.271,0.282,0.271,38386.0,0.102,0.108,0.102,38386.0,1.0,1.0,1.0,38386.0,0.355,0.425,0.334,38386.0
0.121,0.192,0.121,52308.0,0.0446,0.0702,0.0446,52308.0,0.999,1.0,0.998,52308.0,0.162,0.232,0.162,52308.0
0.0585,0.13,0.0568,66230.0,0.0219,0.0478,0.0219,66230.0,0.922,0.999,0.882,66230.0,0.0934,0.163,0.0934,66230.0
0.0283,0.0849,0.0283,80152.0,0.011,0.0314,0.011,80152.0,0.676,0.982,0.676,80152.0,0.0573,0.114,0.0573,80152.0
0.0163,0.0514,0.0163,94074.0,0.00659,0.0193,0.00659,94074.0,0.487,0.888,0.487,94074.0,0.0415,0.0816,0.0415,94074.0
0.0115,0.0303,0.0115,107996.0,0.00483,0.0116,0.00483,107996.0,0.358,0.703,0.358,107996.0,0.0354,0.0728,0.0354,107996.0
0.00948,0.0194,0.00948,121918.0,0.00408,0.00822,0.00408,121918.0,0.305,0.522,0.305,121918.0,0.0325,0.0659,0.0325,121918.0
0.00854,0.0175,0.00854,135840.0,0.00374,0.00748,0.00374,135840.0,0.276,0.458,0.276,135840.0,0.0312,0.0619,0.0304,135840.0
0.00787,0.0162,0.00787,149762.0,0.00351,0.00701,0.00351,149762.0,0.255,0.436,0.255,149762.0,0.0303,0.0588,0.0263,149762.0
0.0074,0.0152,0.0074,163684.0,0.00333,0.00666,0.00321,163684.0,0.239,0.418,0.239,163684.0,0.0294,0.0565,0.0236,163684.0
0.00721,0.0147,0.00664,177606.0,0.00326,0.00648,0.00286,177606.0,0.232,0.407,0.221,177606.0,0.0291,0.0555,0.0225,177606.0
0.00702,0.0142,0.00615,191528.0,0.0032,0.00624,0.00267,191528.0,0.227,0.399,0.206,191528.0,0.0286,0.0538,0.0217,191528.0
0.00687,0.0139,0.00567,205450.0,0.00314,0.00613,0.00249,205450.0,0.224,0.396,0.19,205450.0,0.0284,0.0532,0.0211,205450.0
0.0067,0.0135,0.00529,219372.0,0.00306,0.006,0.00235,219372.0,0.221,0.39,0.181,219372.0,0.0279,0.0523,0.0206,219372.0
0.00662,0.0133,0.00512,233294.0,0.00303,0.00592,0.00229,233294.0,0.218,0.385,0.176,233294.0,0.0279,0.0514,0.0202,233294.0


==> figures/8_pam_new/new_25c_pam_8_512_hlen_5_EP_Q_3_VAMP_False_It_16_beta_2_avoid_False_supplement.txt <==
ser_04,ser_max,ser_min,ser_complexity,ber_04,ber_max,ber_min,ber_complexity,bler_04,bler_max,bler_min,bler_complexity,bmi_04,bmi_max,bmi_min,bmi_complexity
0.0391,0.0405,0.0391,75054.0,0.0174,0.0179,0.0174,75054.0,0.78,0.797,0.78,75054.0,0.074,0.0743,0.074,75054.0
0.0164,0.019,0.0164,153488.0,0.0072,0.00847,0.0072,153488.0,0.546,0.594,0.546,153488.0,0.0323,0.0361,0.0323,153488.0
0.00955,0.0124,0.00955,231922.0,0.00436,0.0054,0.00436,231922.0,0.348,0.414,0.348,231922.0,0.0222,0.0281,0.0222,231922.0
0.00809,0.0111,0.00809,310356.0,0.00373,0.00478,0.00373,310356.0,0.306,0.386,0.306,310356.0,0.0201,0.026,0.0201,310356.0
0.00809,0.0108,0.00809,388790.0,0.00366,0.00465,0.00366,388790.0,0.295,0.38,0.295,388790.0,0.0207,0.0273,0.0196,388790.0
0.00808,0.0112,0.00784,467224.0,0.00364,0.00471,0.00364,467224.0,0.297,0.387,0.287,467224.0,0.0212,0.0279,0.0193,467224.0
0.00825,0.0114,0.00783,545658.0,0.00371,0.00485,0.00368,545658.0,0.302,0.393,0.282,545658.0,0.0219,0.0281,0.0195,545658.0
0.00815,0.0121,0.00755,624092.0,0.00368,0.00514,0.00353,624092.0,0.306,0.411,0.274,624092.0,0.022,0.0293,0.0196,624092.0
0.00854,0.0119,0.00773,702526.0,0.00383,0.00504,0.00362,702526.0,0.312,0.411,0.275,702526.0,0.0229,0.0304,0.0201,702526.0
0.00864,0.0123,0.00771,780960.0,0.00385,0.00524,0.00361,780960.0,0.314,0.413,0.276,780960.0,0.0231,0.0306,0.0205,780960.0
0.00872,0.0122,0.00781,859394.0,0.00392,0.00522,0.00363,859394.0,0.316,0.413,0.275,859394.0,0.024,0.031,0.021,859394.0
0.00927,0.0122,0.00775,937828.0,0.00411,0.00519,0.00362,937828.0,0.321,0.411,0.282,937828.0,0.0244,0.0306,0.0212,937828.0
0.00918,0.0119,0.00788,1016262.0,0.00408,0.00509,0.00365,1016262.0,0.321,0.395,0.279,1016262.0,0.0251,0.0307,0.0216,1016262.0
0.00941,0.0123,0.00807,1094696.0,0.00418,0.00527,0.00373,1094696.0,0.328,0.414,0.282,1094696.0,0.0256,0.0314,0.0219,1094696.0
0.00938,0.0126,0.00805,1173130.0,0.00417,0.00543,0.00375,1173130.0,0.327,0.415,0.287,1173130.0,0.0254,0.0325,0.0222,1173130.0
0.00954,0.0126,0.00825,1251564.0,0.00424,0.00542,0.00382,1251564.0,0.331,0.421,0.29,1251564.0,0.0255,0.0322,0.0228,1251564.0
0.00954,0.0124,0.00852,1329998.0,0.00424,0.00536,0.00393,1329998.0,0.334,0.409,0.298,1329998.0,0.0259,0.0325,0.0232,1329998.0


==> figures/8_pam_new/new_25c_pam_8_512_hlen_5_EP_Q_3_VAMP_False_It_16_beta_2_avoid_True_supplement.txt <==
ser_04,ser_max,ser_min,ser_complexity,ber_04,ber_max,ber_min,ber_complexity,bler_04,bler_max,bler_min,bler_complexity,bmi_04,bmi_max,bmi_min,bmi_complexity
0.415,0.417,0.415,75054.0,0.169,0.169,0.169,75054.0,1.0,1.0,1.0,75054.0,0.517,0.519,0.517,75054.0
0.353,0.382,0.32,153488.0,0.154,0.171,0.133,153488.0,1.0,1.0,1.0,153488.0,0.518,0.629,0.425,153488.0
0.194,0.242,0.182,231922.0,0.0825,0.104,0.0764,231922.0,0.999,1.0,0.999,231922.0,0.31,0.453,0.258,231922.0
0.0654,0.111,0.0654,310356.0,0.0287,0.0482,0.0287,310356.0,0.917,0.981,0.917,310356.0,0.111,0.223,0.111,310356.0
0.0284,0.0508,0.0284,388790.0,0.0129,0.0226,0.0129,388790.0,0.666,0.837,0.666,388790.0,0.0549,0.11,0.0549,388790.0
0.0177,0.028,0.0177,467224.0,0.00817,0.0126,0.00817,467224.0,0.494,0.657,0.494,467224.0,0.0389,0.0643,0.0389,467224.0
0.014,0.0202,0.014,545658.0,0.00649,0.00906,0.00649,545658.0,0.419,0.539,0.419,545658.0,0.0333,0.0479,0.0316,545658.0
0.0125,0.0169,0.0125,624092.0,0.00576,0.0076,0.00576,624092.0,0.379,0.503,0.379,624092.0,0.0306,0.042,0.028,624092.0
0.0116,0.016,0.0116,702526.0,0.00528,0.00707,0.00528,702526.0,0.365,0.471,0.365,702526.0,0.0294,0.039,0.0258,702526.0
0.0113,0.0146,0.0113,780960.0,0.00522,0.00652,0.00522,780960.0,0.364,0.462,0.364,780960.0,0.0296,0.0372,0.0252,780960.0
0.0111,0.0142,0.0111,859394.0,0.0051,0.00628,0.0051,859394.0,0.368,0.457,0.36,859394.0,0.0298,0.0366,0.025,859394.0
0.0114,0.0139,0.0108,937828.0,0.00519,0.0062,0.00504,937828.0,0.373,0.453,0.351,937828.0,0.0297,0.0363,0.0252,937828.0
0.011,0.0136,0.0106,1016262.0,0.00504,0.00601,0.00493,1016262.0,0.371,0.442,0.344,1016262.0,0.0295,0.0354,0.0254,1016262.0
0.0112,0.0135,0.0104,1094696.0,0.00508,0.00595,0.00485,1094696.0,0.37,0.441,0.343,1094696.0,0.0299,0.0356,0.0257,1094696.0
0.0111,0.0135,0.0103,1173130.0,0.00508,0.00594,0.00479,1173130.0,0.363,0.433,0.335,1173130.0,0.03,0.0348,0.0256,1173130.0
0.0116,0.0133,0.0104,1251564.0,0.00527,0.00584,0.00482,1251564.0,0.377,0.429,0.336,1251564.0,0.0303,0.035,0.0262,1251564.0
0.0112,0.0128,0.0103,1329998.0,0.00511,0.00565,0.00478,1329998.0,0.368,0.424,0.335,1329998.0,0.0304,0.0342,0.0263,1329998.0


==> figures/8_pam_new/proakis_c_pam_8_512_hlen_5_BCJR.txt <==
snr,ber,bler,bmi,ser,smi
0.00e+00,3.66e-01,1.00e+00,8.75e-01,7.34e-01,4.48e-01
1.00e+00,3.62e-01,1.00e+00,8.67e-01,7.35e-01,4.71e-01
2.00e+00,3.57e-01,1.00e+00,8.58e-01,7.31e-01,5.02e-01
3.00e+00,3.50e-01,1.00e+00,8.46e-01,7.20e-01,5.42e-01
4.00e+00,3.47e-01,1.00e+00,8.39e-01,7.11e-01,5.66e-01
5.00e+00,3.34e-01,1.00e+00,8.21e-01,7.03e-01,6.17e-01
6.00e+00,3.27e-01,1.00e+00,8.14e-01,7.00e-01,6.46e-01
7.00e+00,3.21e-01,1.00e+00,7.98e-01,6.83e-01,6.93e-01
8.00e+00,3.10e-01,1.00e+00,7.81e-01,6.69e-01,7.51e-01
9.00e+00,2.99e-01,1.00e+00,7.66e-01,6.63e-01,7.94e-01
1.00e+01,2.91e-01,1.00e+00,7.50e-01,6.51e-01,8.46e-01
1.10e+01,2.80e-01,1.00e+00,7.32e-01,6.34e-01,9.02e-01
1.20e+01,2.69e-01,1.00e+00,7.08e-01,6.19e-01,9.72e-01
1.30e+01,2.59e-01,1.00e+00,6.89e-01,5.99e-01,1.03e+00
1.40e+01,2.51e-01,1.00e+00,6.74e-01,5.94e-01,1.08e+00
1.50e+01,2.37e-01,1.00e+00,6.48e-01,5.67e-01,1.15e+00
1.60e+01,2.26e-01,1.00e+00,6.25e-01,5.46e-01,1.23e+00
1.70e+01,2.08e-01,1.00e+00,5.85e-01,5.06e-01,1.35e+00
1.80e+01,1.87e-01,1.00e+00,5.42e-01,4.59e-01,1.48e+00
1.90e+01,1.50e-01,1.00e+00,4.56e-01,3.64e-01,1.74e+00
2.00e+01,1.05e-01,1.00e+00,3.41e-01,2.53e-01,2.08e+00
2.10e+01,4.96e-02,1.00e+00,1.79e-01,1.17e-01,2.54e+00
2.20e+01,1.48e-02,8.19e-01,5.59e-02,3.42e-02,2.86e+00
2.30e+01,3.25e-03,3.04e-01,1.31e-02,7.38e-03,2.97e+00
2.40e+01,5.08e-04,5.63e-02,2.12e-03,1.15e-03,3.00e+00


==> figures/8_pam_new/proakis_c_pam_8_512_hlen_5_EP_Q_0_VAMP_False_It_0_beta_1_avoid_False.txt <==
snr,ber,bler,bmi,ser,smi
0.00e+00,3.71e-01,1.00e+00,8.80e-01,7.44e-01,4.28e-01
1.00e+00,3.62e-01,1.00e+00,8.69e-01,7.34e-01,4.64e-01
2.00e+00,3.56e-01,1.00e+00,8.62e-01,7.29e-01,4.88e-01
3.00e+00,3.52e-01,1.00e+00,8.53e-01,7.25e-01,5.21e-01
4.00e+00,3.48e-01,1.00e+00,8.46e-01,7.19e-01,5.42e-01
5.00e+00,3.41e-01,1.00e+00,8.36e-01,7.12e-01,5.75e-01
6.00e+00,3.32e-01,1.00e+00,8.23e-01,6.99e-01,6.20e-01
7.00e+00,3.26e-01,1.00e+00,8.13e-01,6.91e-01,6.48e-01
8.00e+00,3.20e-01,1.00e+00,8.01e-01,6.84e-01,6.88e-01
9.00e+00,3.10e-01,1.00e+00,7.84e-01,6.71e-01,7.38e-01
1.00e+01,3.06e-01,1.00e+00,7.76e-01,6.68e-01,7.65e-01
1.10e+01,2.98e-01,1.00e+00,7.62e-01,6.57e-01,8.10e-01
1.20e+01,2.88e-01,1.00e+00,7.45e-01,6.48e-01,8.58e-01
1.30e+01,2.80e-01,1.00e+00,7.33e-01,6.38e-01,8.94e-01
1.40e+01,2.72e-01,1.00e+00,7.20e-01,6.26e-01,9.37e-01
1.50e+01,2.65e-01,1.00e+00,7.07e-01,6.16e-01,9.76e-01
1.60e+01,2.56e-01,1.00e+00,6.90e-01,6.04e-01,1.03e+00
1.70e+01,2.49e-01,1.00e+00,6.76e-01,5.96e-01,1.07e+00
1.80e+01,2.38e-01,1.00e+00,6.57e-01,5.81e-01,1.12e+00
1.90e+01,2.33e-01,1.00e+00,6.47e-01,5.72e-01,1.15e+00
2.00e+01,2.23e-01,1.00e+00,6.28e-01,5.56e-01,1.20e+00
2.10e+01,2.16e-01,1.00e+00,6.14e-01,5.47e-01,1.25e+00
2.20e+01,2.10e-01,1.00e+00,6.01e-01,5.37e-01,1.28e+00
2.30e+01,2.03e-01,1.00e+00,5.86e-01,5.25e-01,1.32e+00
2.40e+01,1.93e-01,1.00e+00,5.67e-01,5.08e-01,1.37e+00
2.50e+01,1.87e-01,1.00e+00,5.52e-01,4.98e-01,1.42e+00
2.60e+01,1.80e-01,1.00e+00,5.36e-01,4.83e-01,1.46e+00
2.70e+01,1.75e-01,1.00e+00,5.23e-01,4.73e-01,1.50e+00
2.80e+01,1.65e-01,1.00e+00,5.02e-01,4.53e-01,1.56e+00
2.90e+01,1.59e-01,1.00e+00,4.88e-01,4.41e-01,1.59e+00
3.00e+01,1.54e-01,1.00e+00,4.73e-01,4.30e-01,1.63e+00
3.10e+01,1.47e-01,1.00e+00,4.56e-01,4.17e-01,1.68e+00
3.20e+01,1.41e-01,1.00e+00,4.41e-01,4.02e-01,1.72e+00
3.30e+01,1.36e-01,1.00e+00,4.27e-01,3.91e-01,1.76e+00
3.40e+01,1.29e-01,1.00e+00,4.08e-01,3.71e-01,1.81e+00
3.50e+01,1.20e-01,1.00e+00,3.84e-01,3.50e-01,1.88e+00
3.60e+01,1.14e-01,1.00e+00,3.68e-01,3.35e-01,1.92e+00


==> figures/8_pam_new/proakis_c_pam_8_512_hlen_5_EP_Q_0_VAMP_False_It_16_beta_4_avoid_False.txt <==
snr,bmi_max,bmi_min,bmi_1,bmi_5,rev_bmi_max,rev_bmi_min,rev_bmi_1,rev_bmi_5,ser_max,ser_min,ser_1,ser_5,ber_max,ber_min,ber_1,ber_5,bler_max,bler_min,bler_1,bler_5,smi_max,smi_min,smi_1,smi_5
0.0,0.882,0.873,0.879,0.876,0.127,0.118,0.121,0.124,0.744,0.425,0.738,0.738,0.37,0.364,0.37,0.368,1.0,1.0,1.0,1.0,0.743,0.42,0.431,0.443
1.0,0.872,0.863,0.87,0.865,0.137,0.128,0.13,0.135,0.738,0.465,0.736,0.732,0.365,0.357,0.362,0.36,1.0,1.0,1.0,1.0,0.735,0.458,0.461,0.476
2.0,0.867,0.853,0.864,0.858,0.147,0.133,0.136,0.142,0.732,0.478,0.73,0.73,0.361,0.352,0.356,0.355,1.0,1.0,1.0,1.0,0.731,0.471,0.481,0.498
3.0,0.855,0.844,0.851,0.844,0.156,0.145,0.149,0.156,0.724,0.523,0.723,0.718,0.354,0.345,0.351,0.347,1.0,1.0,1.0,1.0,0.722,0.512,0.517,0.539
4.0,0.849,0.833,0.849,0.841,0.167,0.151,0.151,0.159,0.719,0.555,0.715,0.712,0.348,0.339,0.347,0.344,1.0,1.0,1.0,1.0,0.716,0.536,0.536,0.563
5.0,0.836,0.821,0.833,0.823,0.179,0.164,0.167,0.177,0.717,0.585,0.717,0.709,0.342,0.329,0.339,0.335,1.0,1.0,1.0,1.0,0.712,0.57,0.582,0.611
6.0,0.826,0.806,0.825,0.813,0.1939999999999999,0.174,0.175,0.187,0.706,0.623,0.699,0.689,0.334,0.323,0.333,0.327,1.0,1.0,1.0,1.0,0.701,0.606,0.618,0.655
7.0,0.814,0.792,0.814,0.8,0.2079999999999999,0.186,0.186,0.1999999999999999,0.713,0.669,0.692,0.687,0.331,0.318,0.331,0.324,1.0,1.0,1.0,1.0,0.713,0.639,0.639,0.681
8.0,0.802,0.78,0.798,0.781,0.2199999999999999,0.1979999999999999,0.2019999999999999,0.2189999999999999,0.754,0.666,0.681,0.673,0.321,0.307,0.317,0.31,1.0,1.0,1.0,1.0,0.754,0.666,0.686,0.739
9.0,0.788,0.763,0.783,0.764,0.237,0.2119999999999999,0.2169999999999999,0.236,0.802,0.659,0.675,0.666,0.313,0.298,0.309,0.301,1.0,1.0,1.0,1.0,0.802,0.659,0.741,0.797
10.0,0.779,0.748,0.774,0.75,0.252,0.2209999999999999,0.2259999999999999,0.25,0.853,0.647,0.663,0.649,0.308,0.29,0.303,0.291,1.0,1.0,1.0,1.0,0.853,0.647,0.774,0.846
11.0,0.764,0.729,0.764,0.738,0.271,0.236,0.236,0.262,0.908,0.634,0.663,0.644,0.299,0.279,0.299,0.284,1.0,1.0,1.0,1.0,0.908,0.634,0.801,0.877
12.0,0.753,0.71,0.748,0.714,0.29,0.247,0.252,0.286,0.961,0.622,0.649,0.627,0.292,0.27,0.289,0.272,1.0,1.0,1.0,1.0,0.961,0.622,0.849,0.953
13.0,0.738,0.694,0.732,0.695,0.306,0.262,0.268,0.305,1.01,0.608,0.633,0.609,0.281,0.261,0.281,0.262,1.0,1.0,1.0,1.0,1.01,0.607,0.901,1.01
14.0,0.721,0.671,0.717,0.673,0.3289999999999999,0.279,0.283,0.3269999999999999,1.08,0.589,0.619,0.591,0.276,0.247,0.271,0.25,1.0,1.0,1.0,1.0,1.08,0.589,0.946,1.07
15.0,0.709,0.652,0.703,0.657,0.348,0.291,0.297,0.3429999999999999,1.13,0.579,0.613,0.581,0.267,0.24,0.262,0.241,1.0,1.0,1.0,1.0,1.13,0.58,0.988,1.12
16.0,0.694,0.632,0.688,0.633,0.368,0.306,0.312,0.367,1.19,0.563,0.606,0.564,0.257,0.23,0.256,0.231,1.0,1.0,1.0,1.0,1.19,0.562,1.03,1.18
17.0,0.68,0.609,0.676,0.615,0.391,0.3199999999999999,0.3239999999999999,0.385,1.25,0.545,0.592,0.549,0.251,0.217,0.247,0.22,1.0,1.0,1.0,1.0,1.25,0.545,1.07,1.24
18.0,0.667,0.585,0.658,0.589,0.415,0.3329999999999999,0.3419999999999999,0.411,1.32,0.529,0.579,0.532,0.244,0.207,0.239,0.209,1.0,1.0,1.0,1.0,1.32,0.529,1.12,1.31
19.0,0.655,0.56,0.643,0.567,0.4399999999999999,0.345,0.357,0.433,1.39,0.508,0.568,0.512,0.238,0.195,0.231,0.199,1.0,1.0,1.0,1.0,1.39,0.508,1.16,1.37
20.0,0.635,0.533,0.635,0.547,0.4669999999999999,0.365,0.365,0.4529999999999999,1.47,0.478,0.564,0.493,0.228,0.182,0.228,0.19,1.0,1.0,1.0,1.0,1.47,0.478,1.19,1.43
21.0,0.62,0.502,0.608,0.514,0.498,0.38,0.392,0.486,1.55,0.453,0.543,0.463,0.219,0.169,0.214,0.174,1.0,1.0,1.0,1.0,1.55,0.452,1.26,1.52
22.0,0.609,0.483,0.6,0.492,0.517,0.391,0.4,0.508,1.6,0.423,0.538,0.447,0.213,0.157,0.21,0.166,1.0,1.0,1.0,1.0,1.6,0.424,1.28,1.58
23.0,0.586,0.436,0.586,0.465,0.5640000000000001,0.414,0.414,0.5349999999999999,1.69,0.378,0.527,0.429,0.204,0.14,0.204,0.157,1.0,1.0,1.0,1.0,1.7,0.38,1.33,1.66
24.0,0.572,0.415,0.567,0.431,0.585,0.428,0.433,0.569,1.75,0.324,0.507,0.394,0.197,0.118,0.193,0.142,1.0,1.0,1.0,1.0,1.75,0.328,1.38,1.75
25.0,0.558,0.373,0.549,0.408,0.627,0.4419999999999999,0.4509999999999999,0.5920000000000001,1.84,0.278,0.496,0.372,0.189,0.101,0.186,0.132,1.0,1.0,1.0,1.0,1.84,0.239,1.43,1.81
26.0,0.549,0.33,0.537,0.378,0.6699999999999999,0.4509999999999999,0.4629999999999999,0.622,1.91,-0.00978,0.487,0.345,0.183,0.0747,0.181,0.122,1.0,1.0,1.0,1.0,1.92,-0.18,1.46,1.89
27.0,0.548,0.289,0.517,0.347,0.7110000000000001,0.4519999999999999,0.483,0.653,1.99,-0.339,0.468,0.311,0.175,0.0619,0.172,0.109,1.0,1.0,1.0,1.0,1.99,-0.502,1.52,1.97
28.0,0.519,0.262,0.506,0.325,0.738,0.481,0.494,0.675,2.06,-0.323,0.459,0.284,0.169,0.0471,0.167,0.0988,1.0,0.995,1.0,1.0,2.06,-0.444,1.55,2.0
29.0,0.501,0.247,0.488,0.296,0.753,0.499,0.512,0.704,2.13,-0.391,0.442,0.249,0.162,0.0357,0.159,0.0859,1.0,0.994,1.0,1.0,2.12,-0.466,1.59,2.04
30.0,0.476,0.232,0.475,0.27,0.768,0.524,0.525,0.73,2.17,-0.338,0.431,0.214,0.154,0.0302,0.154,0.0732,1.0,0.976,1.0,1.0,2.19,-0.372,1.63,2.07
31.0,0.458,0.215,0.455,0.247,0.785,0.542,0.5449999999999999,0.753,2.22,-0.0234,0.414,0.175,0.147,0.0265,0.146,0.0594,1.0,0.971,1.0,1.0,2.24,-0.0406,1.68,2.03
32.0,0.441,0.19,0.441,0.235,0.81,0.5589999999999999,0.5589999999999999,0.765,2.31,0.0675,0.402,0.146,0.141,0.023,0.141,0.0496,1.0,0.95,1.0,1.0,2.31,0.0677,1.72,1.93
33.0,0.427,0.173,0.427,0.222,0.827,0.573,0.573,0.778,2.38,0.0613,0.39,0.12,0.136,0.0208,0.136,0.0405,1.0,0.938,1.0,1.0,2.34,0.0613,1.76,1.85
34.0,0.408,0.159,0.407,0.205,0.841,0.5920000000000001,0.593,0.795,2.43,0.0565,0.37,0.0939,0.129,0.019,0.128,0.0317,1.0,0.9,1.0,0.995,2.41,0.0564,1.82,1.77
35.0,0.39,0.149,0.389,0.188,0.851,0.61,0.611,0.812,2.44,0.0527,0.355,0.0758,0.122,0.0177,0.122,0.0255,1.0,0.898,1.0,0.984,2.47,0.0526,1.86,1.76
36.0,0.376,0.137,0.371,0.169,0.863,0.624,0.629,0.831,2.48,0.0486,0.338,0.0628,0.117,0.0163,0.115,0.0211,1.0,0.87,1.0,0.96,2.53,0.0486,1.92,1.81


==> figures/8_pam_new/proakis_c_pam_8_512_hlen_5_EP_Q_1_VAMP_False_It_0_beta_1_avoid_False.txt <==
snr,ber,bler,bmi,ser,smi
0.00e+00,3.72e-01,1.00e+00,8.93e-01,7.49e-01,3.79e-01
1.00e+00,3.66e-01,1.00e+00,8.84e-01,7.39e-01,4.08e-01
2.00e+00,3.63e-01,1.00e+00,8.76e-01,7.34e-01,4.31e-01
3.00e+00,3.57e-01,1.00e+00,8.68e-01,7.30e-01,4.59e-01
4.00e+00,3.51e-01,1.00e+00,8.56e-01,7.23e-01,4.97e-01
5.00e+00,3.47e-01,1.00e+00,8.51e-01,7.21e-01,5.13e-01
6.00e+00,3.40e-01,1.00e+00,8.38e-01,7.11e-01,5.58e-01
7.00e+00,3.34e-01,1.00e+00,8.30e-01,7.01e-01,5.86e-01
8.00e+00,3.26e-01,1.00e+00,8.16e-01,6.94e-01,6.28e-01
9.00e+00,3.19e-01,1.00e+00,8.04e-01,6.87e-01,6.65e-01
1.00e+01,3.14e-01,1.00e+00,7.96e-01,6.80e-01,6.95e-01
1.10e+01,3.03e-01,1.00e+00,7.75e-01,6.68e-01,7.55e-01
1.20e+01,2.96e-01,1.00e+00,7.67e-01,6.60e-01,7.84e-01
1.30e+01,2.90e-01,1.00e+00,7.54e-01,6.51e-01,8.21e-01
1.40e+01,2.78e-01,1.00e+00,7.33e-01,6.36e-01,8.92e-01
1.50e+01,2.71e-01,1.00e+00,7.20e-01,6.27e-01,9.26e-01
1.60e+01,2.64e-01,1.00e+00,7.07e-01,6.19e-01,9.71e-01
1.70e+01,2.58e-01,1.00e+00,6.96e-01,6.09e-01,1.00e+00
1.80e+01,2.47e-01,1.00e+00,6.76e-01,5.95e-01,1.06e+00
1.90e+01,2.40e-01,1.00e+00,6.61e-01,5.84e-01,1.11e+00
2.00e+01,2.33e-01,1.00e+00,6.51e-01,5.74e-01,1.13e+00
2.10e+01,2.25e-01,1.00e+00,6.32e-01,5.61e-01,1.19e+00
2.20e+01,2.17e-01,1.00e+00,6.18e-01,5.48e-01,1.23e+00
2.30e+01,2.10e-01,1.00e+00,6.03e-01,5.35e-01,1.28e+00
2.40e+01,2.02e-01,1.00e+00,5.85e-01,5.22e-01,1.32e+00
2.50e+01,1.93e-01,1.00e+00,5.67e-01,5.07e-01,1.37e+00
2.60e+01,1.86e-01,1.00e+00,5.50e-01,4.95e-01,1.42e+00
2.70e+01,1.78e-01,1.00e+00,5.31e-01,4.79e-01,1.48e+00
2.80e+01,1.73e-01,1.00e+00,5.20e-01,4.70e-01,1.51e+00
2.90e+01,1.64e-01,1.00e+00,5.00e-01,4.53e-01,1.56e+00
3.00e+01,1.61e-01,1.00e+00,4.92e-01,4.44e-01,1.58e+00
3.10e+01,1.51e-01,1.00e+00,4.69e-01,4.23e-01,1.65e+00
3.20e+01,1.46e-01,1.00e+00,4.56e-01,4.13e-01,1.68e+00
3.30e+01,1.37e-01,1.00e+00,4.32e-01,3.91e-01,1.74e+00
3.40e+01,1.32e-01,1.00e+00,4.18e-01,3.80e-01,1.79e+00
3.50e+01,1.25e-01,1.00e+00,4.02e-01,3.62e-01,1.83e+00
3.60e+01,1.19e-01,1.00e+00,3.86e-01,3.48e-01,1.87e+00


==> figures/8_pam_new/proakis_c_pam_8_512_hlen_5_EP_Q_1_VAMP_False_It_16_beta_4_avoid_False.txt <==
snr,bmi_max,bmi_min,bmi_1,bmi_5,rev_bmi_max,rev_bmi_min,rev_bmi_1,rev_bmi_5,ser_max,ser_min,ser_1,ser_5,ber_max,ber_min,ber_1,ber_5,bler_max,bler_min,bler_1,bler_5,smi_max,smi_min,smi_1,smi_5
0.0,0.893,0.872,0.881,0.874,0.128,0.1069999999999999,0.119,0.126,0.746,0.429,0.74,0.737,0.374,0.364,0.372,0.368,1.0,1.0,1.0,1.0,0.742,0.372,0.426,0.446
1.0,0.886,0.863,0.873,0.865,0.137,0.1139999999999999,0.127,0.135,0.739,0.46,0.732,0.731,0.367,0.358,0.364,0.36,1.0,1.0,1.0,1.0,0.735,0.413,0.455,0.478
2.0,0.882,0.853,0.864,0.855,0.147,0.118,0.136,0.145,0.738,0.473,0.726,0.722,0.366,0.35,0.356,0.352,1.0,1.0,1.0,1.0,0.732,0.413,0.482,0.509
3.0,0.873,0.841,0.856,0.845,0.159,0.127,0.144,0.155,0.73,0.521,0.726,0.721,0.36,0.345,0.352,0.347,1.0,1.0,1.0,1.0,0.723,0.446,0.51,0.541
4.0,0.861,0.833,0.849,0.837,0.167,0.139,0.151,0.163,0.724,0.557,0.716,0.71,0.352,0.338,0.348,0.342,1.0,1.0,1.0,1.0,0.717,0.489,0.531,0.564
5.0,0.854,0.818,0.834,0.818,0.182,0.146,0.166,0.182,0.725,0.581,0.712,0.705,0.351,0.331,0.339,0.331,1.0,1.0,1.0,1.0,0.712,0.502,0.576,0.624
6.0,0.835,0.804,0.828,0.811,0.1959999999999999,0.165,0.172,0.1889999999999999,0.708,0.629,0.704,0.695,0.339,0.322,0.335,0.327,1.0,1.0,1.0,1.0,0.7,0.561,0.609,0.658
7.0,0.833,0.794,0.816,0.797,0.2059999999999999,0.167,0.184,0.2029999999999999,0.71,0.667,0.697,0.684,0.336,0.316,0.329,0.319,1.0,1.0,1.0,1.0,0.71,0.572,0.636,0.694
8.0,0.82,0.78,0.813,0.788,0.2199999999999999,0.18,0.187,0.2119999999999999,0.75,0.672,0.693,0.678,0.328,0.309,0.328,0.312,1.0,1.0,1.0,1.0,0.75,0.616,0.658,0.73
9.0,0.812,0.762,0.792,0.767,0.238,0.1879999999999999,0.2079999999999999,0.2329999999999999,0.802,0.662,0.685,0.665,0.326,0.3,0.319,0.302,1.0,1.0,1.0,1.0,0.802,0.638,0.707,0.784
10.0,0.792,0.743,0.783,0.75,0.257,0.2079999999999999,0.2169999999999999,0.25,0.86,0.646,0.674,0.651,0.312,0.288,0.311,0.293,1.0,1.0,1.0,1.0,0.86,0.646,0.742,0.835
11.0,0.781,0.734,0.769,0.735,0.266,0.2189999999999999,0.2309999999999999,0.265,0.898,0.635,0.667,0.645,0.304,0.282,0.303,0.285,1.0,1.0,1.0,1.0,0.898,0.635,0.775,0.882
12.0,0.771,0.715,0.763,0.717,0.285,0.2289999999999999,0.237,0.283,0.951,0.619,0.664,0.625,0.3,0.272,0.3,0.274,1.0,1.0,1.0,1.0,0.951,0.62,0.815,0.946
13.0,0.755,0.693,0.743,0.695,0.307,0.245,0.257,0.305,1.01,0.608,0.649,0.611,0.29,0.259,0.288,0.261,1.0,1.0,1.0,1.0,1.01,0.608,0.872,1.01
14.0,0.743,0.674,0.74,0.686,0.3259999999999999,0.257,0.26,0.3139999999999999,1.07,0.59,0.642,0.603,0.285,0.247,0.285,0.256,1.0,1.0,1.0,1.0,1.07,0.59,0.875,1.03
15.0,0.729,0.655,0.721,0.658,0.345,0.271,0.279,0.3419999999999999,1.13,0.577,0.63,0.58,0.276,0.239,0.274,0.24,1.0,1.0,1.0,1.0,1.13,0.577,0.935,1.12
16.0,0.71,0.631,0.71,0.64,0.369,0.29,0.29,0.36,1.19,0.562,0.618,0.568,0.268,0.229,0.268,0.233,1.0,1.0,1.0,1.0,1.19,0.562,0.969,1.17
17.0,0.696,0.608,0.691,0.613,0.392,0.304,0.309,0.387,1.26,0.542,0.608,0.546,0.258,0.216,0.257,0.22,1.0,1.0,1.0,1.0,1.26,0.542,1.02,1.25
18.0,0.683,0.592,0.68,0.6,0.408,0.3169999999999999,0.3199999999999999,0.4,1.3,0.529,0.6,0.539,0.253,0.208,0.251,0.213,1.0,1.0,1.0,1.0,1.3,0.529,1.05,1.28
19.0,0.667,0.556,0.659,0.56,0.4439999999999999,0.3329999999999999,0.3409999999999999,0.4399999999999999,1.4,0.502,0.586,0.507,0.246,0.194,0.242,0.195,1.0,1.0,1.0,1.0,1.4,0.502,1.12,1.39
20.0,0.657,0.541,0.657,0.549,0.4589999999999999,0.3429999999999999,0.3429999999999999,0.4509999999999999,1.45,0.486,0.582,0.497,0.239,0.185,0.239,0.189,1.0,1.0,1.0,1.0,1.45,0.486,1.12,1.42
21.0,0.643,0.507,0.643,0.528,0.493,0.357,0.357,0.472,1.54,0.458,0.572,0.479,0.232,0.172,0.232,0.181,1.0,1.0,1.0,1.0,1.54,0.459,1.16,1.48
22.0,0.624,0.487,0.614,0.493,0.513,0.376,0.386,0.507,1.59,0.415,0.549,0.445,0.222,0.154,0.216,0.164,1.0,1.0,1.0,1.0,1.59,0.415,1.25,1.58
23.0,0.607,0.451,0.607,0.477,0.5489999999999999,0.393,0.393,0.523,1.68,0.374,0.538,0.43,0.214,0.137,0.212,0.158,1.0,1.0,1.0,1.0,1.68,0.376,1.26,1.62
24.0,0.596,0.422,0.596,0.45,0.5780000000000001,0.404,0.404,0.55,1.73,0.319,0.531,0.408,0.208,0.117,0.208,0.147,1.0,1.0,1.0,1.0,1.73,0.322,1.3,1.7
25.0,0.576,0.381,0.576,0.416,0.619,0.424,0.424,0.5840000000000001,1.82,0.265,0.52,0.375,0.2,0.0952,0.2,0.134,1.0,1.0,1.0,1.0,1.82,0.266,1.36,1.79
26.0,0.568,0.345,0.562,0.387,0.655,0.432,0.4379999999999999,0.613,1.9,0.0827,0.508,0.352,0.194,0.0759,0.193,0.124,1.0,1.0,1.0,1.0,1.9,-0.0461,1.39,1.87
27.0,0.545,0.299,0.541,0.353,0.7010000000000001,0.4549999999999999,0.4589999999999999,0.647,1.96,-0.0755,0.488,0.315,0.184,0.0593,0.182,0.11,1.0,1.0,1.0,1.0,1.97,-0.187,1.45,1.95
28.0,0.527,0.257,0.526,0.328,0.743,0.473,0.474,0.6719999999999999,2.05,-0.217,0.474,0.286,0.176,0.0491,0.176,0.0993,1.0,0.995,1.0,1.0,2.05,-0.278,1.49,2.02
29.0,0.515,0.247,0.515,0.303,0.753,0.485,0.485,0.6970000000000001,2.1,-0.0522,0.464,0.259,0.171,0.0382,0.171,0.0894,1.0,0.992,1.0,1.0,2.11,-0.103,1.52,2.07
30.0,0.496,0.229,0.494,0.278,0.771,0.504,0.506,0.722,2.16,0.0698,0.445,0.227,0.163,0.0309,0.162,0.078,1.0,0.956,1.0,1.0,2.15,0.0706,1.57,2.09
31.0,0.481,0.208,0.481,0.255,0.792,0.519,0.519,0.745,2.25,0.0739,0.435,0.198,0.157,0.0251,0.157,0.0677,1.0,0.962,1.0,1.0,2.22,0.0763,1.61,2.13
32.0,0.468,0.203,0.467,0.244,0.7969999999999999,0.532,0.5329999999999999,0.756,2.26,0.0716,0.423,0.169,0.152,0.0242,0.151,0.0577,1.0,0.938,1.0,1.0,2.27,0.0717,1.65,2.03
33.0,0.449,0.188,0.446,0.228,0.812,0.5509999999999999,0.554,0.772,2.3,0.0655,0.405,0.144,0.144,0.022,0.143,0.0486,1.0,0.933,1.0,1.0,2.33,0.0658,1.71,1.98
34.0,0.435,0.179,0.434,0.216,0.821,0.565,0.5660000000000001,0.784,2.37,0.0634,0.393,0.119,0.139,0.0214,0.138,0.0401,1.0,0.923,1.0,1.0,2.37,0.0634,1.74,1.89
35.0,0.413,0.168,0.412,0.208,0.832,0.587,0.5880000000000001,0.792,2.42,0.0595,0.374,0.0965,0.13,0.02,0.13,0.0324,1.0,0.88,1.0,0.995,2.42,0.0595,1.8,1.76
36.0,0.401,0.151,0.395,0.186,0.849,0.599,0.605,0.8140000000000001,2.47,0.0546,0.357,0.0777,0.126,0.0183,0.123,0.026,1.0,0.887,1.0,0.968,2.48,0.0546,1.85,1.78


==> figures/8_pam_new/proakis_c_pam_8_512_hlen_5_EP_Q_2_VAMP_False_It_0_beta_1_avoid_False_supplement.txt <==
snr,ber_1,bler_1,bmi_1,ser_1,smi_1
0.00e+00,3.72e-01,1.00e+00,8.94e-01,7.49e-01,3.54e-01
1.00e+00,3.67e-01,1.00e+00,8.87e-01,7.44e-01,3.79e-01
2.00e+00,3.62e-01,1.00e+00,8.79e-01,7.40e-01,4.04e-01
3.00e+00,3.56e-01,1.00e+00,8.70e-01,7.31e-01,4.33e-01
4.00e+00,3.52e-01,1.00e+00,8.64e-01,7.26e-01,4.58e-01
5.00e+00,3.43e-01,1.00e+00,8.52e-01,7.18e-01,4.91e-01
6.00e+00,3.36e-01,1.00e+00,8.39e-01,7.12e-01,5.32e-01
7.00e+00,3.28e-01,1.00e+00,8.31e-01,7.00e-01,5.60e-01
8.00e+00,3.19e-01,1.00e+00,8.15e-01,6.92e-01,6.17e-01
9.00e+00,3.12e-01,1.00e+00,8.03e-01,6.83e-01,6.52e-01
1.00e+01,3.00e-01,1.00e+00,7.85e-01,6.70e-01,7.05e-01
1.10e+01,2.92e-01,1.00e+00,7.73e-01,6.60e-01,7.43e-01
1.20e+01,2.84e-01,1.00e+00,7.59e-01,6.48e-01,7.88e-01
1.30e+01,2.73e-01,1.00e+00,7.44e-01,6.34e-01,8.28e-01
1.40e+01,2.62e-01,1.00e+00,7.25e-01,6.17e-01,8.93e-01
1.50e+01,2.52e-01,1.00e+00,7.07e-01,6.04e-01,9.44e-01
1.60e+01,2.41e-01,1.00e+00,6.89e-01,5.86e-01,9.93e-01
1.70e+01,2.30e-01,1.00e+00,6.73e-01,5.66e-01,1.04e+00
1.80e+01,2.17e-01,1.00e+00,6.48e-01,5.43e-01,1.11e+00
1.90e+01,2.03e-01,1.00e+00,6.15e-01,5.15e-01,1.22e+00
2.00e+01,1.86e-01,1.00e+00,5.79e-01,4.79e-01,1.31e+00
2.10e+01,1.69e-01,1.00e+00,5.37e-01,4.43e-01,1.43e+00
2.20e+01,1.43e-01,1.00e+00,4.63e-01,3.82e-01,1.63e+00
2.30e+01,1.19e-01,1.00e+00,4.01e-01,3.24e-01,1.82e+00
2.40e+01,8.64e-02,1.00e+00,2.99e-01,2.41e-01,2.12e+00
2.50e+01,6.18e-02,1.00e+00,2.22e-01,1.75e-01,2.35e+00
2.60e+01,3.73e-02,9.97e-01,1.42e-01,1.07e-01,2.58e+00
2.70e+01,2.06e-02,9.43e-01,8.22e-02,5.97e-02,2.76e+00
2.80e+01,9.15e-03,6.64e-01,3.90e-02,2.69e-02,2.89e+00
2.90e+01,3.35e-03,3.19e-01,1.71e-02,9.89e-03,2.96e+00


==> figures/8_pam_new/proakis_c_pam_8_512_hlen_5_EP_Q_2_VAMP_False_It_16_beta_4_avoid_False.txt <==
snr,bmi_max,bmi_min,bmi_1,bmi_5,rev_bmi_max,rev_bmi_min,rev_bmi_1,rev_bmi_5,ser_max,ser_min,ser_1,ser_5,ber_max,ber_min,ber_1,ber_5,bler_max,bler_min,bler_1,bler_5,smi_max,smi_min,smi_1,smi_5
0.0,0.899,0.875,0.896,0.875,0.125,0.1009999999999999,0.1039999999999999,0.125,0.751,0.422,0.747,0.738,0.374,0.365,0.371,0.366,1.0,1.0,1.0,1.0,0.745,0.338,0.355,0.446
1.0,0.892,0.863,0.886,0.864,0.137,0.1079999999999999,0.1139999999999999,0.136,0.745,0.466,0.739,0.731,0.372,0.357,0.367,0.36,1.0,1.0,1.0,1.0,0.737,0.366,0.381,0.479
2.0,0.883,0.855,0.881,0.859,0.145,0.1169999999999999,0.119,0.141,0.738,0.488,0.736,0.729,0.364,0.354,0.361,0.355,1.0,1.0,1.0,1.0,0.733,0.386,0.405,0.504
3.0,0.872,0.843,0.869,0.844,0.157,0.128,0.131,0.156,0.732,0.526,0.732,0.717,0.357,0.345,0.354,0.346,1.0,1.0,1.0,1.0,0.722,0.426,0.439,0.546
4.0,0.865,0.832,0.865,0.839,0.168,0.135,0.135,0.161,0.728,0.548,0.723,0.713,0.352,0.339,0.352,0.344,1.0,1.0,1.0,1.0,0.717,0.453,0.453,0.567
5.0,0.851,0.822,0.851,0.822,0.178,0.149,0.149,0.178,0.717,0.601,0.715,0.695,0.342,0.332,0.342,0.334,1.0,1.0,1.0,1.0,0.709,0.497,0.497,0.619
6.0,0.842,0.805,0.833,0.806,0.1949999999999999,0.158,0.167,0.1939999999999999,0.71,0.642,0.708,0.693,0.335,0.324,0.333,0.325,1.0,1.0,1.0,1.0,0.702,0.515,0.544,0.661
7.0,0.828,0.796,0.827,0.797,0.2039999999999999,0.172,0.173,0.2029999999999999,0.705,0.679,0.705,0.683,0.331,0.318,0.328,0.319,1.0,1.0,1.0,1.0,0.702,0.563,0.563,0.693
8.0,0.817,0.779,0.816,0.782,0.2209999999999999,0.183,0.184,0.2179999999999999,0.753,0.67,0.692,0.673,0.32,0.306,0.32,0.311,1.0,1.0,1.0,1.0,0.753,0.604,0.604,0.744
9.0,0.804,0.765,0.801,0.765,0.235,0.1959999999999999,0.1989999999999999,0.235,0.797,0.653,0.686,0.665,0.316,0.296,0.312,0.3,1.0,1.0,1.0,1.0,0.797,0.639,0.654,0.797
10.0,0.787,0.742,0.784,0.749,0.258,0.2129999999999999,0.2159999999999999,0.251,0.863,0.645,0.664,0.65,0.304,0.287,0.299,0.292,1.0,1.0,1.0,1.0,0.863,0.645,0.698,0.839
11.0,0.781,0.728,0.768,0.731,0.272,0.2189999999999999,0.2319999999999999,0.269,0.91,0.635,0.655,0.637,0.297,0.28,0.29,0.282,1.0,1.0,1.0,1.0,0.91,0.636,0.761,0.902
12.0,0.766,0.716,0.758,0.716,0.284,0.2339999999999999,0.242,0.284,0.944,0.624,0.643,0.629,0.29,0.273,0.283,0.273,1.0,1.0,1.0,1.0,0.944,0.624,0.783,0.942
13.0,0.756,0.694,0.74,0.696,0.306,0.244,0.26,0.304,1.01,0.604,0.63,0.609,0.28,0.259,0.271,0.26,1.0,1.0,1.0,1.0,1.01,0.603,0.834,1.0
14.0,0.732,0.672,0.725,0.678,0.3279999999999999,0.268,0.275,0.3219999999999999,1.08,0.593,0.614,0.595,0.273,0.25,0.26,0.251,1.0,1.0,1.0,1.0,1.08,0.594,0.896,1.07
15.0,0.795,0.654,0.703,0.655,0.346,0.2049999999999999,0.297,0.345,1.13,0.576,0.596,0.578,0.288,0.239,0.25,0.24,1.0,1.0,1.0,1.0,1.13,0.576,0.948,1.12
16.0,0.912,0.633,0.693,0.639,0.367,0.0879999999999999,0.307,0.361,1.19,0.262,0.589,0.565,0.306,0.229,0.242,0.232,1.0,1.0,1.0,1.0,1.19,0.244,0.983,1.17
17.0,1.09,0.612,0.677,0.618,0.388,-0.09,0.3229999999999999,0.382,1.25,-0.426,0.567,0.544,0.329,0.219,0.231,0.219,1.0,1.0,1.0,1.0,1.25,-0.489,1.03,1.24
18.0,1.32,0.584,0.639,0.586,0.416,-0.32,0.361,0.414,1.33,-1.58,0.535,0.52,0.336,0.205,0.215,0.206,1.0,1.0,1.0,1.0,1.33,-1.62,1.14,1.32
19.0,1.47,0.552,0.63,0.564,0.4479999999999999,-0.47,0.37,0.436,1.42,-2.39,0.524,0.498,0.338,0.191,0.209,0.195,1.0,1.0,1.0,1.0,1.42,-2.49,1.16,1.38
20.0,1.52,0.487,0.555,0.494,0.513,-0.52,0.4449999999999999,0.506,1.6,-2.87,0.469,0.43,0.327,0.164,0.179,0.165,1.0,1.0,1.0,1.0,1.54,-2.67,1.4,1.52
21.0,1.41,0.458,0.52,0.47,0.542,-0.4099999999999999,0.48,0.53,1.65,-1.94,0.429,0.364,0.301,0.132,0.163,0.142,1.0,1.0,1.0,1.0,1.67,-2.41,1.48,1.62
22.0,1.22,0.359,0.468,0.393,0.641,-0.2199999999999999,0.532,0.607,1.9,-1.5,0.385,0.257,0.273,0.0575,0.145,0.0996,1.0,1.0,1.0,1.0,1.9,-1.03,1.64,1.84
23.0,0.987,0.152,0.387,0.194,0.848,0.013,0.613,0.806,2.35,-0.231,0.314,0.103,0.244,0.022,0.116,0.0396,1.0,0.885,1.0,0.993,2.35,-0.322,1.86,2.34
24.0,0.717,0.0557,0.31,0.0783,0.9443,0.283,0.69,0.9217,2.76,0.0171,0.248,0.0319,0.2,0.00751,0.0894,0.0127,1.0,0.473,1.0,0.704,2.76,0.0174,2.09,2.7
25.0,0.616,0.0179,0.223,0.0269,0.9821,0.384,0.777,0.9731,2.93,0.00416,0.175,0.00795,0.174,0.00188,0.0618,0.00329,1.0,0.156,1.0,0.275,2.93,0.00419,2.35,2.89
26.0,0.464,0.00717,0.143,0.0106,0.99283,0.536,0.857,0.9894,2.98,0.000956,0.109,0.00215,0.144,0.000436,0.0379,0.000897,1.0,0.0382,0.994,0.0834,2.98,0.00096,2.58,2.96


==> figures/8_pam_new/proakis_c_pam_8_512_hlen_5_EP_Q_3_VAMP_False_It_16_beta_4_avoid_False.txt <==
snr,bmi_max,bmi_min,bmi_1,bmi_5,rev_bmi_max,rev_bmi_min,rev_bmi_1,rev_bmi_5,ser_max,ser_min,ser_1,ser_5,ber_max,ber_min,ber_1,ber_5,bler_max,bler_min,bler_1,bler_5,smi_max,smi_min,smi_1,smi_5
0.0,0.896,0.872,0.895,0.873,0.128,0.1039999999999999,0.1049999999999999,0.127,0.752,0.43,0.752,0.739,0.375,0.365,0.374,0.366,1.0,1.0,1.0,1.0,0.743,0.35,0.35,0.446
1.0,0.887,0.86,0.887,0.865,0.14,0.1129999999999999,0.1129999999999999,0.135,0.746,0.448,0.741,0.732,0.371,0.357,0.366,0.357,1.0,1.0,1.0,1.0,0.741,0.37,0.372,0.477
2.0,0.882,0.854,0.882,0.858,0.146,0.118,0.118,0.142,0.747,0.487,0.741,0.724,0.364,0.352,0.363,0.352,1.0,1.0,1.0,1.0,0.737,0.393,0.393,0.5
3.0,0.879,0.845,0.879,0.854,0.155,0.121,0.121,0.146,0.744,0.51,0.744,0.721,0.364,0.346,0.364,0.353,1.0,1.0,1.0,1.0,0.726,0.403,0.403,0.517
4.0,0.86,0.832,0.86,0.834,0.168,0.14,0.14,0.166,0.737,0.543,0.737,0.718,0.355,0.339,0.352,0.343,1.0,1.0,1.0,1.0,0.72,0.454,0.454,0.569
5.0,0.851,0.822,0.851,0.823,0.178,0.149,0.149,0.177,0.727,0.593,0.721,0.702,0.347,0.333,0.345,0.333,1.0,1.0,1.0,1.0,0.709,0.494,0.501,0.617
6.0,0.843,0.808,0.84,0.811,0.1919999999999999,0.157,0.16,0.1889999999999999,0.722,0.634,0.715,0.692,0.344,0.323,0.339,0.327,1.0,1.0,1.0,1.0,0.701,0.528,0.546,0.661
7.0,0.831,0.789,0.818,0.789,0.2109999999999999,0.169,0.182,0.2109999999999999,0.725,0.658,0.702,0.678,0.336,0.317,0.327,0.317,1.0,1.0,1.0,1.0,0.725,0.57,0.609,0.724
8.0,0.824,0.779,0.824,0.791,0.2209999999999999,0.176,0.176,0.2089999999999999,0.76,0.669,0.705,0.686,0.329,0.307,0.328,0.315,1.0,1.0,1.0,1.0,0.76,0.589,0.589,0.722
9.0,0.809,0.763,0.8,0.768,0.237,0.1909999999999999,0.1999999999999999,0.2319999999999999,0.799,0.655,0.682,0.66,0.325,0.297,0.311,0.301,1.0,1.0,1.0,1.0,0.799,0.653,0.66,0.788
10.0,0.801,0.747,0.789,0.751,0.253,0.1989999999999999,0.2109999999999999,0.249,0.85,0.642,0.672,0.652,0.323,0.288,0.304,0.292,1.0,1.0,1.0,1.0,0.85,0.643,0.695,0.841
11.0,0.787,0.725,0.769,0.734,0.275,0.2129999999999999,0.2309999999999999,0.266,0.917,0.63,0.661,0.638,0.314,0.279,0.293,0.283,1.0,1.0,1.0,1.0,0.917,0.63,0.766,0.895
12.0,0.776,0.712,0.751,0.712,0.288,0.2239999999999999,0.249,0.288,0.957,0.621,0.648,0.63,0.306,0.271,0.284,0.272,1.0,1.0,1.0,1.0,0.957,0.621,0.811,0.955
13.0,0.772,0.694,0.739,0.697,0.306,0.2279999999999999,0.261,0.303,1.01,0.609,0.635,0.61,0.301,0.262,0.275,0.262,1.0,1.0,1.0,1.0,1.01,0.608,0.856,1.01
14.0,0.754,0.667,0.722,0.677,0.3329999999999999,0.246,0.278,0.3229999999999999,1.09,0.588,0.625,0.597,0.29,0.248,0.267,0.252,1.0,1.0,1.0,1.0,1.09,0.589,0.906,1.06
15.0,0.745,0.655,0.707,0.662,0.345,0.255,0.293,0.3379999999999999,1.13,0.572,0.606,0.587,0.285,0.239,0.255,0.244,1.0,1.0,1.0,1.0,1.13,0.572,0.958,1.11
16.0,0.767,0.633,0.682,0.635,0.367,0.2329999999999999,0.3179999999999999,0.365,1.19,0.559,0.582,0.559,0.277,0.228,0.242,0.228,1.0,1.0,1.0,1.0,1.19,0.559,1.03,1.19
17.0,0.907,0.601,0.653,0.603,0.399,0.0929999999999999,0.347,0.397,1.28,0.285,0.552,0.529,0.302,0.212,0.227,0.213,1.0,1.0,1.0,1.0,1.28,0.28,1.11,1.28
18.0,1.11,0.58,0.633,0.583,0.42,-0.1100000000000001,0.367,0.417,1.35,-0.517,0.531,0.508,0.319,0.203,0.217,0.204,1.0,1.0,1.0,1.0,1.35,-0.568,1.19,1.34
19.0,1.23,0.553,0.603,0.554,0.4469999999999999,-0.2299999999999999,0.397,0.4459999999999999,1.43,-1.16,0.496,0.48,0.326,0.19,0.202,0.192,1.0,1.0,1.0,1.0,1.44,-1.15,1.28,1.43
20.0,1.3,0.487,0.55,0.493,0.513,-0.3,0.4499999999999999,0.507,1.63,-1.37,0.433,0.408,0.323,0.162,0.176,0.165,1.0,1.0,1.0,1.0,1.61,-1.55,1.43,1.61
21.0,1.3,0.399,0.466,0.403,0.601,-0.3,0.534,0.597,1.88,-1.6,0.357,0.31,0.308,0.126,0.145,0.128,1.0,1.0,1.0,1.0,1.88,-0.989,1.7,1.87
22.0,1.2,0.286,0.377,0.296,0.714,-0.1999999999999999,0.623,0.704,2.21,-1.2,0.275,0.2,0.288,0.0752,0.112,0.0841,1.0,1.0,1.0,1.0,2.2,-0.802,1.96,2.17
23.0,1.03,0.141,0.261,0.154,0.859,-0.03,0.739,0.846,2.6,-0.219,0.173,0.0917,0.249,0.0321,0.0731,0.0398,1.0,0.967,1.0,0.985,2.6,-0.408,2.3,2.58
24.0,0.74,0.0572,0.15,0.0572,0.9428,0.26,0.85,0.9428,2.85,0.0267,0.0916,0.0271,0.207,0.0115,0.0391,0.0122,1.0,0.661,0.973,0.688,2.86,0.0262,2.62,2.85
25.0,0.629,0.0193,0.074,0.0207,0.9807,0.371,0.926,0.9793,2.96,0.00773,0.0391,0.00809,0.171,0.00353,0.0174,0.00366,1.0,0.274,0.78,0.295,2.96,0.00755,2.82,2.95
26.0,0.448,0.00767,0.0318,0.00894,0.99233,0.552,0.9682,0.99106,2.99,0.00184,0.0148,0.00237,0.14,0.000869,0.00673,0.00107,1.0,0.0774,0.429,0.0939,2.99,0.00183,2.93,2.98


==> figures/nlos_16qam_neu/13dataset_pam_4_512_hlen_8_EP_Q_0_VAMP_False_It_16_beta_8_avoid_True_supplement.txt <==
ber_04,ber_max,ber_min,ber_complexity,ser_04,ser_max,ser_min,ser_complexity,bler_04,bler_max,bler_min,bler_complexity,bmi_04,bmi_max,bmi_min,bmi_complexity
0.0162,0.0167,0.0162,2202.0,0.0619,0.0639,0.0619,2202.0,0.896,0.902,0.895,2202.0,0.062,0.0637,0.062,2202.0
0.00559,0.00618,0.00559,18440.0,0.0212,0.0235,0.0212,18440.0,0.498,0.526,0.498,18440.0,0.0264,0.0293,0.0264,18440.0
0.00354,0.00403,0.00354,34678.0,0.0132,0.0149,0.0132,34678.0,0.34,0.38,0.331,34678.0,0.0217,0.0264,0.0199,34678.0
0.00286,0.00349,0.00286,50916.0,0.0105,0.0126,0.0105,50916.0,0.288,0.332,0.263,50916.0,0.0211,0.0268,0.0173,50916.0
0.00264,0.00333,0.00252,67154.0,0.00963,0.012,0.0093,67154.0,0.272,0.311,0.236,67154.0,0.0214,0.0276,0.0164,67154.0
0.00255,0.00324,0.00227,83392.00000000001,0.00928,0.0116,0.00832,83392.00000000001,0.266,0.3,0.223,83392.00000000001,0.0219,0.0282,0.0161,83392.00000000001
0.00251,0.0032,0.00211,99630.0,0.00911,0.0114,0.00772,99630.0,0.263,0.294,0.214,99630.0,0.0222,0.0283,0.016,99630.0
0.00247,0.00318,0.00202,115868.0,0.00899,0.0114,0.00736,115868.0,0.261,0.292,0.21,115868.0,0.0224,0.0285,0.0161,115868.0
0.00246,0.00317,0.00196,132106.0,0.00894,0.0113,0.00712,132106.0,0.26,0.29,0.209,132106.0,0.0226,0.0286,0.0162,132106.0
0.00245,0.00316,0.00192,148344.00000000003,0.0089,0.0113,0.00697,148344.00000000003,0.258,0.288,0.206,148344.00000000003,0.0227,0.0286,0.0163,148344.00000000003
0.00244,0.00315,0.00189,164582.00000000003,0.00887,0.0112,0.00684,164582.00000000003,0.257,0.286,0.205,164582.00000000003,0.0227,0.0287,0.0164,164582.00000000003
0.00244,0.00314,0.00187,180820.0,0.00884,0.0112,0.00676,180820.0,0.256,0.286,0.205,180820.0,0.0228,0.0287,0.0165,180820.0
0.00243,0.00314,0.00185,197058.0,0.00882,0.0112,0.00669,197058.0,0.255,0.285,0.204,197058.0,0.0228,0.0288,0.0166,197058.0
0.00243,0.00314,0.00184,213296.00000000003,0.0088,0.0112,0.00665,213296.00000000003,0.255,0.283,0.203,213296.00000000003,0.0229,0.0288,0.0167,213296.00000000003
0.00243,0.00314,0.00183,229534.0,0.0088,0.0112,0.00661,229534.0,0.254,0.283,0.202,229534.0,0.0229,0.0288,0.0167,229534.0
0.00243,0.00313,0.00182,245772.00000000006,0.00879,0.0111,0.00658,245772.00000000006,0.254,0.282,0.202,245772.00000000006,0.0229,0.0288,0.0168,245772.00000000006
0.00242,0.00314,0.00181,262010.00000000003,0.00876,0.0111,0.00654,262010.00000000003,0.253,0.281,0.201,262010.00000000003,0.0229,0.0289,0.0168,262010.00000000003


==> figures/nlos_16qam_neu/13dataset_pam_4_512_hlen_8_EP_Q_1_VAMP_False_It_16_beta_8_avoid_False_supplement.txt <==
ber_04,ber_max,ber_min,ber_complexity,ser_04,ser_max,ser_min,ser_complexity,bler_04,bler_max,bler_min,bler_complexity,bmi_04,bmi_max,bmi_min,bmi_complexity
0.00477,0.00489,0.00474,8436.0,0.0177,0.0181,0.0175,8436.0,0.389,0.396,0.389,8436.0,0.0213,0.0218,0.0212,8436.0
0.00186,0.00217,0.00183,30908.0,0.00681,0.00795,0.00668,30908.0,0.203,0.215,0.202,30908.0,0.0114,0.0122,0.0112,30908.0
0.00133,0.00154,0.00131,53380.0,0.00481,0.00562,0.00474,53380.0,0.157,0.172,0.155,53380.0,0.00996,0.0111,0.00951,53380.0
0.00116,0.00129,0.00114,75852.0,0.00417,0.00467,0.0041,75852.0,0.139,0.151,0.139,75852.0,0.00966,0.0108,0.00906,75852.0
0.00109,0.00117,0.00105,98324.0,0.00391,0.0042,0.00378,98324.0,0.134,0.14,0.133,98324.0,0.0096,0.0106,0.00893,98324.0
0.00106,0.00111,0.00101,120796.00000000001,0.00378,0.00398,0.00363,120796.00000000001,0.13,0.138,0.129,120796.00000000001,0.0096,0.0106,0.00889,120796.00000000001
0.00104,0.00108,0.000991,143268.0,0.00368,0.00383,0.00355,143268.0,0.127,0.133,0.126,143268.0,0.00959,0.0105,0.00889,143268.0
0.00102,0.00106,0.000974,165740.0,0.00362,0.00375,0.00348,165740.0,0.124,0.133,0.123,165740.0,0.00957,0.0105,0.00888,165740.0
0.00101,0.00104,0.000962,188212.0,0.00359,0.00371,0.00343,188212.0,0.123,0.132,0.122,188212.0,0.00959,0.0105,0.00889,188212.0
0.001,0.00104,0.000954,210684.0,0.00356,0.00369,0.0034,210684.0,0.122,0.131,0.12,210684.0,0.0096,0.0104,0.0089,210684.0
0.000991,0.00102,0.000948,233156.00000000003,0.00352,0.00364,0.00337,233156.00000000003,0.119,0.131,0.119,233156.00000000003,0.00959,0.0104,0.0089,233156.00000000003
0.000984,0.00102,0.000942,255628.0,0.00349,0.00361,0.00335,255628.0,0.119,0.129,0.119,255628.0,0.00959,0.0104,0.0089,255628.0
0.000982,0.00101,0.000935,278100.0,0.00348,0.00358,0.00333,278100.0,0.118,0.129,0.118,278100.0,0.00959,0.0104,0.0089,278100.0
0.000978,0.00101,0.000931,300572.0,0.00346,0.00356,0.00331,300572.0,0.118,0.128,0.118,300572.0,0.0096,0.0104,0.00891,300572.0
0.000973,0.001,0.00093,323044.0,0.00345,0.00355,0.00331,323044.0,0.118,0.129,0.118,323044.0,0.0096,0.0104,0.00892,323044.0
0.000967,0.000996,0.000927,345516.00000000006,0.00343,0.00353,0.00329,345516.00000000006,0.117,0.128,0.117,345516.00000000006,0.00959,0.0104,0.00892,345516.00000000006
0.000962,0.000996,0.000925,367988.0,0.00341,0.00353,0.00328,367988.0,0.117,0.128,0.117,367988.0,0.00958,0.0104,0.00892,367988.0


==> figures/nlos_16qam_neu/13dataset_pam_4_512_hlen_8_EP_Q_1_VAMP_False_It_16_beta_8_avoid_True_supplement.txt <==
ber_04,ber_max,ber_min,ber_complexity,ser_04,ser_max,ser_min,ser_complexity,bler_04,bler_max,bler_min,bler_complexity,bmi_04,bmi_max,bmi_min,bmi_complexity
0.00526,0.00561,0.00526,8436.0,0.0194,0.0206,0.0194,8436.0,0.447,0.46,0.443,8436.0,0.0232,0.0245,0.0232,8436.0
0.00189,0.00235,0.00189,30908.0,0.00693,0.00856,0.00693,30908.0,0.198,0.215,0.198,30908.0,0.0114,0.0125,0.0114,30908.0
0.0013,0.00159,0.0013,53380.0,0.00472,0.00576,0.00468,53380.0,0.148,0.169,0.148,53380.0,0.00974,0.0107,0.00974,53380.0
0.00111,0.00129,0.00111,75852.0,0.00398,0.00464,0.00376,75852.0,0.132,0.148,0.132,75852.0,0.00936,0.0105,0.00917,75852.0
0.00103,0.00115,0.00103,98324.0,0.0037,0.00409,0.00336,98324.0,0.127,0.139,0.127,98324.0,0.0093,0.0104,0.0088,98324.0
0.000995,0.0011,0.000995,120796.00000000001,0.00356,0.00389,0.00316,120796.00000000001,0.123,0.135,0.122,120796.00000000001,0.00925,0.0103,0.00864,120796.00000000001
0.000976,0.00107,0.000976,143268.0,0.00348,0.0038,0.00305,143268.0,0.121,0.133,0.12,143268.0,0.00927,0.0103,0.00857,143268.0
0.000957,0.00105,0.000957,165740.0,0.00343,0.00369,0.00298,165740.0,0.119,0.13,0.118,165740.0,0.00927,0.0103,0.00852,165740.0
0.000947,0.00103,0.000947,188212.0,0.00337,0.00363,0.00292,188212.0,0.119,0.129,0.117,188212.0,0.00928,0.0103,0.00852,188212.0
0.00094,0.00103,0.00094,210684.0,0.00336,0.0036,0.00289,210684.0,0.119,0.128,0.116,210684.0,0.00927,0.0103,0.00851,210684.0
0.00093,0.00102,0.000929,233156.00000000003,0.00332,0.00354,0.00286,233156.00000000003,0.118,0.127,0.115,233156.00000000003,0.00927,0.0102,0.00853,233156.00000000003
0.000923,0.00101,0.000922,255628.0,0.0033,0.00351,0.00283,255628.0,0.117,0.126,0.115,255628.0,0.00924,0.0102,0.00853,255628.0
0.000919,0.00101,0.000914,278100.0,0.00328,0.0035,0.00281,278100.0,0.117,0.125,0.115,278100.0,0.00926,0.0102,0.00855,278100.0
0.000914,0.001,0.000908,300572.0,0.00326,0.00347,0.0028,300572.0,0.116,0.124,0.114,300572.0,0.00924,0.0102,0.00855,300572.0
0.000914,0.001,0.000904,323044.0,0.00326,0.00346,0.00279,323044.0,0.117,0.125,0.114,323044.0,0.00925,0.0102,0.00856,323044.0
0.000906,0.000996,0.000902,345516.00000000006,0.00324,0.00344,0.00277,345516.00000000006,0.116,0.126,0.114,345516.00000000006,0.00921,0.0102,0.00856,345516.00000000006
0.000906,0.000991,0.0009,367988.0,0.00323,0.00342,0.00277,367988.0,0.116,0.123,0.114,367988.0,0.00923,0.0102,0.00857,367988.0


==> figures/nlos_16qam_neu/13dataset_pam_4_512_hlen_8_EP_Q_2_VAMP_False_It_16_beta_8_avoid_False_supplement.txt <==
ber_04,ber_max,ber_min,ber_complexity,ser_04,ser_max,ser_min,ser_complexity,bler_04,bler_max,bler_min,bler_complexity,bmi_04,bmi_max,bmi_min,bmi_complexity
0.00126,0.00126,0.00124,77556.0,0.00461,0.00461,0.00451,77556.0,0.193,0.196,0.19,77556.0,0.00842,0.00844,0.00834,77556.0
0.000567,0.000617,0.000567,169148.0,0.00204,0.00222,0.00204,169148.0,0.121,0.137,0.12,169148.0,0.00596,0.00622,0.00596,169148.0
0.000482,0.000521,0.000482,260740.0,0.00171,0.00182,0.00171,260740.0,0.113,0.127,0.107,260740.0,0.00578,0.00613,0.00565,260740.0
0.000441,0.00048,0.000441,352332.0,0.00157,0.00168,0.00157,352332.0,0.0996,0.115,0.0996,352332.0,0.00557,0.00595,0.00557,352332.0
0.000485,0.000485,0.000447,443924.0,0.00168,0.00168,0.00157,443924.0,0.12,0.12,0.0995,443924.0,0.00599,0.00599,0.00551,443924.0
0.00046,0.00046,0.000427,535516.0,0.00159,0.00159,0.00152,535516.0,0.11,0.11,0.0947,535516.0,0.00584,0.00587,0.00543,535516.0
0.000449,0.000449,0.000436,627108.0,0.00155,0.00155,0.00152,627108.0,0.105,0.105,0.0964,627108.0,0.00577,0.00578,0.00553,627108.0
0.000441,0.000445,0.000434,718700.0,0.00153,0.00154,0.00151,718700.0,0.1,0.107,0.0952,718700.0,0.00573,0.00581,0.00552,718700.0
0.000446,0.000446,0.000426,810292.0,0.00154,0.00154,0.00149,810292.0,0.104,0.107,0.0923,810292.0,0.0058,0.00581,0.00549,810292.0
0.000445,0.000469,0.00043,901884.0,0.00154,0.00161,0.0015,901884.0,0.103,0.11,0.0989,901884.0,0.00579,0.00584,0.00557,901884.0
0.000441,0.000458,0.00042,993476.0,0.00152,0.00158,0.00147,993476.0,0.102,0.106,0.096,993476.0,0.00577,0.00577,0.00551,993476.0
0.000438,0.000454,0.000419,1085068.0,0.00152,0.00156,0.00146,1085068.0,0.0996,0.105,0.0956,1085068.0,0.00574,0.00577,0.00552,1085068.0
0.000438,0.00045,0.000415,1176660.0,0.00152,0.00155,0.00145,1176660.0,0.101,0.102,0.0936,1176660.0,0.00576,0.00576,0.00551,1176660.0
0.000438,0.000455,0.000411,1268252.0,0.00151,0.00156,0.00144,1268252.0,0.101,0.103,0.0924,1268252.0,0.00576,0.00576,0.00548,1268252.0
0.000435,0.000448,0.00041,1359844.0,0.0015,0.00154,0.00144,1359844.0,0.0996,0.103,0.092,1359844.0,0.00575,0.00575,0.00547,1359844.0
0.000433,0.000449,0.000407,1451436.0,0.0015,0.00155,0.00143,1451436.0,0.0989,0.102,0.0909,1451436.0,0.00573,0.00573,0.00546,1451436.0
0.000437,0.000452,0.000405,1543028.0,0.00151,0.00155,0.00142,1543028.0,0.099,0.102,0.0893,1543028.0,0.00577,0.00577,0.00544,1543028.0


==> figures/nlos_16qam_neu/13dataset_pam_4_512_hlen_8_EP_Q_2_VAMP_False_It_16_beta_8_avoid_True_supplement.txt <==
ber_04,ber_max,ber_min,ber_complexity,ser_04,ser_max,ser_min,ser_complexity,bler_04,bler_max,bler_min,bler_complexity,bmi_04,bmi_max,bmi_min,bmi_complexity
0.00191,0.00191,0.00185,77556.0,0.00685,0.00689,0.00668,77556.0,0.322,0.325,0.321,77556.0,0.0111,0.0111,0.0109,77556.0
0.000629,0.000768,0.000589,169148.0,0.00224,0.00274,0.0021,169148.0,0.105,0.121,0.105,169148.0,0.00612,0.00665,0.00598,169148.0
0.000494,0.000578,0.000475,260740.0,0.00174,0.00204,0.00167,260740.0,0.0944,0.103,0.0943,260740.0,0.00571,0.00592,0.00569,260740.0
0.000474,0.000509,0.000473,352332.0,0.00165,0.00179,0.00163,352332.0,0.098,0.116,0.093,352332.0,0.00574,0.00606,0.00561,352332.0
0.000451,0.000482,0.000451,443924.0,0.00158,0.00168,0.00156,443924.0,0.093,0.109,0.0918,443924.0,0.00563,0.00594,0.00563,443924.0
0.000483,0.000483,0.000434,535516.0,0.00166,0.00166,0.0015,535516.0,0.108,0.108,0.0905,535516.0,0.00595,0.00595,0.00561,535516.0
0.000479,0.000479,0.000431,627108.0,0.00165,0.00165,0.00149,627108.0,0.107,0.107,0.0891,627108.0,0.00593,0.00593,0.00557,627108.0
0.000469,0.000469,0.000425,718700.0,0.00161,0.00161,0.00146,718700.0,0.103,0.103,0.0921,718700.0,0.00586,0.00586,0.00558,718700.0
0.000461,0.000461,0.000421,810292.0,0.00159,0.00159,0.00146,810292.0,0.0999,0.103,0.0906,810292.0,0.00581,0.00581,0.00554,810292.0
0.000468,0.000468,0.000423,901884.0,0.0016,0.0016,0.00146,901884.0,0.103,0.105,0.0917,901884.0,0.00587,0.00587,0.00556,901884.0
0.000463,0.000464,0.000414,993476.0,0.00159,0.00159,0.00144,993476.0,0.103,0.103,0.0942,993476.0,0.00585,0.00585,0.00562,993476.0
0.000465,0.000465,0.000417,1085068.0,0.0016,0.0016,0.00144,1085068.0,0.102,0.104,0.0932,1085068.0,0.00587,0.00587,0.00564,1085068.0
0.000462,0.000462,0.000411,1176660.0,0.00159,0.00159,0.00142,1176660.0,0.101,0.103,0.0915,1176660.0,0.00584,0.00584,0.00561,1176660.0
0.000464,0.000464,0.000412,1268252.0,0.00159,0.00159,0.00142,1268252.0,0.1,0.101,0.0916,1268252.0,0.00584,0.00584,0.00561,1268252.0
0.000461,0.000461,0.000405,1359844.0,0.00158,0.00158,0.0014,1359844.0,0.101,0.101,0.0901,1359844.0,0.00584,0.00584,0.00558,1359844.0
0.000459,0.000459,0.000407,1451436.0,0.00158,0.00158,0.00141,1451436.0,0.1,0.102,0.0886,1451436.0,0.00582,0.00582,0.00557,1451436.0
0.000459,0.00046,0.000407,1543028.0,0.00158,0.00158,0.00141,1543028.0,0.099,0.101,0.0881,1543028.0,0.00583,0.00583,0.00555,1543028.0


==> figures/nlos_16qam_neu/dataset_pam_4_512_hlen_8_EP_Q_0_VAMP_False_It_16_beta_4_avoid_True_supplement.txt <==
snr,bmi_max,bmi_min,bmi_1,bmi_5,rev_bmi_max,rev_bmi_min,rev_bmi_1,rev_bmi_5,ser_max,ser_min,ser_1,ser_5,ber_max,ber_min,ber_1,ber_5,bler_max,bler_min,bler_1,bler_5
0.0,0.621,0.585,0.621,0.606,0.415,0.379,0.379,0.394,0.628,0.569,0.628,0.615,0.208,0.192,0.208,0.202,1.0,1.0,1.0,1.0
1.0,0.572,0.541,0.566,0.546,0.4589999999999999,0.428,0.434,0.4539999999999999,0.583,0.556,0.577,0.562,0.186,0.174,0.184,0.177,1.0,1.0,1.0,1.0
2.0,0.516,0.486,0.511,0.487,0.514,0.484,0.489,0.513,0.536,0.47,0.53,0.507,0.165,0.153,0.163,0.154,1.0,1.0,1.0,1.0
3.0,0.473,0.433,0.463,0.434,0.567,0.527,0.5369999999999999,0.5660000000000001,0.495,0.455,0.488,0.456,0.149,0.134,0.145,0.134,1.0,1.0,1.0,1.0
4.0,0.425,0.382,0.425,0.39,0.618,0.575,0.575,0.61,0.446,0.402,0.446,0.409,0.131,0.116,0.131,0.119,1.0,1.0,1.0,1.0
5.0,0.385,0.323,0.368,0.323,0.677,0.615,0.632,0.677,0.408,0.306,0.39,0.342,0.117,0.0961,0.112,0.0963,1.0,1.0,1.0,1.0
6.0,0.329,0.261,0.321,0.277,0.739,0.671,0.679,0.723,0.348,0.27,0.343,0.286,0.0976,0.0745,0.0961,0.0791,1.0,1.0,1.0,1.0
7.0,0.284,0.221,0.276,0.226,0.779,0.716,0.724,0.774,0.302,0.196,0.292,0.196,0.0839,0.0602,0.0812,0.062,1.0,1.0,1.0,1.0
8.0,0.235,0.167,0.231,0.177,0.833,0.765,0.769,0.823,0.25,0.139,0.244,0.164,0.0682,0.0422,0.0667,0.0444,1.0,1.0,1.0,1.0
9.0,0.19,0.118,0.185,0.125,0.882,0.81,0.815,0.875,0.2,0.0984,0.195,0.106,0.0541,0.0266,0.0525,0.0286,1.0,0.999,1.0,1.0
10.0,0.153,0.07,0.153,0.088,0.93,0.847,0.847,0.912,0.16,0.0535,0.16,0.0672,0.0428,0.0145,0.0428,0.0182,1.0,0.964,1.0,0.987
11.0,0.116,0.0445,0.116,0.0544,0.9555,0.884,0.884,0.9456,0.12,0.0286,0.12,0.0351,0.0317,0.00784,0.0317,0.00955,0.998,0.758,0.998,0.805
12.0,0.0853,0.0263,0.0853,0.0335,0.9737,0.9147,0.9147,0.9665,0.0869,0.0137,0.0869,0.018,0.0229,0.00378,0.0229,0.00491,0.977,0.419,0.971,0.492
13.0,0.0637,0.016,0.062,0.0214,0.984,0.9363,0.938,0.9786,0.0639,0.00654,0.0619,0.00963,0.0167,0.00181,0.0162,0.00264,0.902,0.201,0.896,0.272
14.0,0.0452,0.0105,0.0449,0.0147,0.9895,0.9548,0.9551,0.9853,0.0441,0.0033,0.0437,0.0056,0.0115,0.000918,0.0114,0.00154,0.772,0.11,0.766,0.165
15.0,0.0329,0.00758,0.0329,0.0111,0.99242,0.9671,0.9671,0.9889,0.0309,0.00184,0.0309,0.00365,0.00802,0.000519,0.00802,0.00101,0.619,0.0653,0.61,0.113


==> figures/nlos_16qam_neu/dataset_pam_4_512_hlen_8_EP_Q_1_VAMP_False_It_0_beta_1_avoid_False_supplement.txt <==
snr,ber_1,bler_1,bmi_1,ser_1,rev_bmi_1
0.0,0.2,1.0,0.609,0.61,0.391
1.0,0.181,1.0,0.559,0.572,0.44099999999999995
2.0,0.163,1.0,0.514,0.53,0.486
3.0,0.145,1.0,0.463,0.486,0.5369999999999999
4.0,0.125,1.0,0.406,0.428,0.594
5.0,0.109,1.0,0.365,0.38,0.635
6.0,0.0892,1.0,0.301,0.317,0.6990000000000001
7.0,0.0686,1.0,0.239,0.246,0.761
8.0,0.0516,1.0,0.183,0.188,0.817
9.0,0.0373,1.0,0.135,0.136,0.865
10.0,0.0223,0.988,0.0835,0.0818,0.9165
11.0,0.0133,0.87,0.0518,0.0488,0.9482
12.0,0.0085,0.617,0.0347,0.0312,0.9653
13.0,0.00495,0.404,0.022,0.0182,0.978
14.0,0.00268,0.246,0.0138,0.00999,0.9862
15.0,0.00163,0.165,0.00981,0.00609,0.99019


==> figures/nlos_16qam_neu/dataset_pam_4_512_hlen_8_EP_Q_1_VAMP_False_It_16_beta_4_avoid_False_supplement.txt <==
snr,bmi_max,bmi_min,bmi_1,bmi_5,rev_bmi_max,rev_bmi_min,rev_bmi_1,rev_bmi_5,ser_max,ser_min,ser_1,ser_5,ber_max,ber_min,ber_1,ber_5,bler_max,bler_min,bler_1,bler_5
0.0,0.623,0.587,0.623,0.602,0.413,0.377,0.377,0.398,0.625,0.598,0.625,0.609,0.207,0.193,0.207,0.199,1.0,1.0,1.0,1.0
1.0,0.568,0.541,0.568,0.546,0.4589999999999999,0.432,0.432,0.4539999999999999,0.58,0.525,0.58,0.563,0.185,0.174,0.185,0.177,1.0,1.0,1.0,1.0
2.0,0.52,0.484,0.506,0.485,0.516,0.48,0.494,0.515,0.539,0.505,0.525,0.505,0.166,0.153,0.16,0.153,1.0,1.0,1.0,1.0
3.0,0.471,0.43,0.47,0.443,0.5700000000000001,0.529,0.53,0.5569999999999999,0.492,0.419,0.492,0.467,0.148,0.133,0.148,0.139,1.0,1.0,1.0,1.0
4.0,0.423,0.379,0.411,0.383,0.621,0.577,0.589,0.617,0.443,0.4,0.431,0.402,0.131,0.115,0.126,0.116,1.0,1.0,1.0,1.0
5.0,0.371,0.322,0.356,0.327,0.6779999999999999,0.629,0.644,0.673,0.387,0.298,0.374,0.342,0.112,0.0953,0.107,0.0968,1.0,1.0,1.0,1.0
6.0,0.306,0.264,0.301,0.271,0.736,0.694,0.6990000000000001,0.729,0.321,0.28,0.314,0.282,0.0906,0.0767,0.0886,0.0789,1.0,1.0,1.0,1.0
7.0,0.25,0.202,0.237,0.207,0.798,0.75,0.763,0.793,0.26,0.206,0.246,0.213,0.0725,0.0565,0.0682,0.0587,1.0,1.0,1.0,1.0
8.0,0.188,0.143,0.178,0.148,0.857,0.812,0.8220000000000001,0.852,0.193,0.141,0.182,0.144,0.0534,0.0382,0.05,0.0394,1.0,1.0,1.0,1.0
9.0,0.135,0.0944,0.126,0.095,0.9056,0.865,0.874,0.905,0.137,0.0856,0.126,0.0876,0.0375,0.0233,0.0346,0.0238,1.0,0.998,1.0,0.999
10.0,0.0932,0.0518,0.0853,0.0572,0.9482,0.9068,0.9147,0.9428,0.0921,0.0452,0.084,0.0487,0.0252,0.012,0.0229,0.0133,0.99,0.947,0.984,0.958
11.0,0.06,0.0286,0.0564,0.0329,0.9714,0.94,0.9436,0.9671,0.0573,0.0215,0.0534,0.0238,0.0157,0.00552,0.0146,0.00653,0.884,0.688,0.869,0.707
12.0,0.0378,0.015,0.0326,0.0154,0.985,0.9622,0.9674,0.9846,0.0342,0.00798,0.0291,0.00884,0.00932,0.00219,0.00788,0.00242,0.664,0.322,0.613,0.348
13.0,0.0245,0.00851,0.0213,0.0096,0.99149,0.9755,0.9787,0.9904,0.0206,0.00317,0.0177,0.00391,0.00561,0.0009,0.00477,0.00109,0.46,0.114,0.389,0.134
14.0,0.016,0.00575,0.0158,0.00637,0.99425,0.984,0.9842,0.99363,0.012,0.0013,0.0119,0.00168,0.00326,0.000371,0.00322,0.000472,0.305,0.043,0.305,0.053


==> figures/nlos_16qam_neu/dataset_pam_4_512_hlen_8_EP_Q_2_VAMP_False_It_0_beta_11_avoid_False.txt <==
snr,ber,bler,bmi,ser
0.00e+00,2.05e-01,1.00e+00,6.21e-01,6.21e-01
1.00e+00,1.85e-01,1.00e+00,5.72e-01,5.83e-01
2.00e+00,1.66e-01,1.00e+00,5.22e-01,5.38e-01
3.00e+00,1.41e-01,1.00e+00,4.55e-01,4.76e-01
4.00e+00,1.23e-01,1.00e+00,4.04e-01,4.23e-01
5.00e+00,1.09e-01,1.00e+00,3.62e-01,3.79e-01
6.00e+00,8.24e-02,1.00e+00,2.83e-01,2.94e-01
7.00e+00,6.45e-02,1.00e+00,2.25e-01,2.32e-01
8.00e+00,4.41e-02,1.00e+00,1.59e-01,1.59e-01
9.00e+00,2.98e-02,1.00e+00,1.10e-01,1.08e-01
1.00e+01,1.50e-02,9.73e-01,5.88e-02,5.45e-02
1.10e+01,6.96e-03,7.70e-01,3.00e-02,2.54e-02
1.20e+01,3.17e-03,4.44e-01,1.56e-02,1.15e-02
1.30e+01,1.19e-03,1.91e-01,8.22e-03,4.32e-03
1.40e+01,4.53e-04,7.54e-02,5.35e-03,1.65e-03


==> figures/nlos_16qam_neu/dataset_pam_4_512_hlen_8_EP_Q_2_VAMP_False_It_16_beta_4_avoid_False_supplement.txt <==
snr,bmi_max,bmi_min,bmi_1,bmi_5,rev_bmi_max,rev_bmi_min,rev_bmi_1,rev_bmi_5,ser_max,ser_min,ser_1,ser_5,ber_max,ber_min,ber_1,ber_5,bler_max,bler_min,bler_1,bler_5
0.0,0.623,0.591,0.611,0.591,0.409,0.377,0.389,0.409,0.622,0.598,0.619,0.604,0.207,0.193,0.202,0.195,1.0,1.0,1.0,1.0
1.0,0.569,0.534,0.56,0.539,0.4659999999999999,0.431,0.4399999999999999,0.4609999999999999,0.579,0.507,0.573,0.559,0.185,0.17,0.18,0.174,1.0,1.0,1.0,1.0
2.0,0.53,0.486,0.529,0.507,0.514,0.47,0.471,0.493,0.547,0.506,0.543,0.526,0.169,0.154,0.167,0.161,1.0,1.0,1.0,1.0
3.0,0.467,0.431,0.467,0.444,0.569,0.5329999999999999,0.5329999999999999,0.556,0.485,0.328,0.485,0.467,0.146,0.134,0.146,0.139,1.0,1.0,1.0,1.0
4.0,0.421,0.372,0.407,0.382,0.628,0.579,0.593,0.618,0.44,0.357,0.426,0.399,0.13,0.113,0.123,0.115,1.0,1.0,1.0,1.0
5.0,0.354,0.315,0.338,0.315,0.685,0.646,0.6619999999999999,0.685,0.372,0.285,0.354,0.335,0.106,0.0937,0.1,0.0938,1.0,1.0,1.0,1.0
6.0,0.296,0.257,0.282,0.259,0.743,0.704,0.718,0.741,0.308,0.255,0.292,0.269,0.0867,0.0739,0.0815,0.0746,1.0,1.0,1.0,1.0
7.0,0.237,0.195,0.231,0.208,0.8049999999999999,0.763,0.769,0.792,0.243,0.186,0.238,0.212,0.0682,0.0546,0.066,0.0585,1.0,1.0,1.0,1.0
8.0,0.168,0.131,0.164,0.144,0.869,0.832,0.836,0.856,0.171,0.128,0.166,0.143,0.047,0.0352,0.0457,0.0391,1.0,1.0,1.0,1.0
9.0,0.11,0.0811,0.1,0.0816,0.9189,0.89,0.9,0.9184,0.109,0.077,0.0978,0.0775,0.0301,0.021,0.0268,0.0211,1.0,0.997,1.0,1.0
10.0,0.0655,0.0437,0.06,0.0454,0.9563,0.9345,0.94,0.9546,0.0615,0.0374,0.0563,0.0401,0.017,0.0103,0.0153,0.0109,0.976,0.941,0.976,0.946
11.0,0.036,0.0199,0.0326,0.0225,0.9801,0.964,0.9674,0.9775,0.0317,0.0154,0.0281,0.0168,0.0088,0.00407,0.00773,0.00462,0.813,0.652,0.783,0.675
12.0,0.0193,0.00964,0.0159,0.0103,0.99036,0.9807,0.9841,0.9897,0.0149,0.00498,0.0118,0.00549,0.00414,0.00139,0.00325,0.00155,0.529,0.285,0.44,0.311
13.0,0.0111,0.00543,0.00842,0.00599,0.99457,0.9889,0.99158,0.99401,0.00689,0.0014,0.00461,0.00168,0.00191,0.000405,0.00126,0.000485,0.325,0.0881,0.193,0.12

